About Weighted Random Sampling in Preferential Attachment Models

The Barab\'asi-Albert model is a popular scheme for creating scale-free graphs but has been previously shown to have ambiguities in its definition. In this paper we discuss a new ambiguity in the definition of the BA model by identifying the tight relation between the preferential attachment process and unequal probability random sampling. While the probability that each individual vertex is selected is set to be proportional to their degree, the model does not specify the joint probabilities that any tuple of $m$ vertices is selected together for $m>1$. We demonstrate the consequences using analytical, experimental, and empirical analyses and propose a concise definition of the model that addresses this ambiguity. Using the connection with unequal probability random sampling, we also highlight a confusion about the process via which nodes are selected on each time step, for which - despite being implicitly indicated in the original paper - current literature appears fragmented.

==> figures/data.csv <==
degree,jgrapht_100,jgrapht_cd_100,pareto_100,pareto_cd_100,chao_100,chao_cd_100,conditional_100,conditional_cd_100,efraimidis_100,efraimidis_cd_100,sequential_100,sequential_cd_100,jgrapht_1000,jgrapht_cd_1000,pareto_1000,pareto_cd_1000,chao_1000,chao_cd_1000,conditional_1000,conditional_cd_1000,efraimidis_1000,efraimidis_cd_1000,sequential_1000,sequential_cd_1000,jgrapht_10000,jgrapht_cd_10000,pareto_10000,pareto_cd_10000,chao_10000,chao_cd_10000,conditional_10000,conditional_cd_10000,efraimidis_10000,efraimidis_cd_10000,sequential_10000,sequential_cd_10000
3,38.7888705,100,28.03453,100,39.2023895,100,39.637141,100,38.7894425,100,39.651909,100,398.4895933,1000,281.7147167,1000,399.1963767,1000,399.9203,1000,398.5262283,1000,399.9601967,1000,3998.167,10000,2818.930167,10000,3998.770833,10000,3999.984167,10000,3997.529333,10000,4000.009333,10000
4,19.4849205,61.2111295,18.5341145,71.96547,19.604857,60.7976105,19.7339925,60.362859,19.483591,61.2105575,19.731385,60.348091,199.370625,601.5104067,185.6984383,718.2852833,199.5844383,600.8036233,199.9039017,600.0797,199.3362567,601.4737717,199.8980733,600.0398033,1999.933167,6001.833,1857.124333,7181.069833,1999.3385,6001.229167,2000.532333,6000.015833,1999.920167,6002.470667,2000.278333,5999.990667
5,11.1882095,41.726209,13.1241255,53.4313555,11.2092225,41.1927535,11.2300675,40.6288665,11.188407,41.7269665,11.2344035,40.616706,113.97512,402.1397817,131.2269917,532.586845,114.0681367,401.219185,114.168085,400.1757983,113.9825783,402.137515,114.1647167,400.14173,1141.9705,4001.899833,1311.953833,5323.9455,1142.952167,4001.890667,1143.19,3999.4835,1142.457667,4002.5505,1143.01,3999.712333
6,7.0364,30.5379995,9.600125,40.30723,7.016277,29.983531,6.9898745,29.398799,7.0388015,30.5385595,6.9918625,29.3823025,71.25744833,288.1646617,95.88218833,401.3598533,71.294615,287.1510483,71.31335667,286.0077133,71.25101333,288.1549367,71.32011167,285.9770133,714.2545,2859.929333,959.0418333,4011.991667,714.4268333,2858.9385,714.096,2856.2935,714.2441667,2860.092833,714.0188333,2856.702333
7,4.7331455,23.5015995,7.1702325,30.707105,4.692576,22.967254,4.6449285,22.4089245,4.731413,23.499758,4.6479145,22.39044,47.54830333,216.9072133,71.412555,305.477665,47.53108333,215.8564333,47.50677,214.6943567,47.52972333,216.9039233,47.52733833,214.6569017,475.5383333,2145.674833,713.2745,3052.949833,476.5481667,2144.511667,476.1083333,2142.1975,476.2876667,2145.848667,476.01,2142.6835
8,3.351397,18.768454,5.443017,23.5368725,3.30217,18.274678,3.251059,17.763996,3.3514075,18.768345,3.2487435,17.7425255,33.2911,169.35891,53.856025,234.06511,33.260295,168.32535,33.23648833,167.1875867,33.29832667,169.3742,33.23758,167.1295633,333.4161667,1670.1365,538.747,2339.675333,333.1575,1667.9635,333.1918333,1666.089167,333.1471667,1669.561,333.28,1666.6735
9,2.4744905,15.417057,4.197607,18.0938555,2.421062,14.972508,2.3688535,14.512937,2.4760835,15.4169375,2.369356,14.493782,24.23965,136.06781,40.968185,180.209085,24.19852333,135.065055,24.16164333,133.9510983,24.2332,136.0758733,24.15396167,133.8919833,242.4616667,1336.720333,409.3258333,1800.928333,241.8285,1334.806,242.3185,1332.897333,242.2408333,1336.413833,242.649,1333.3935
10,1.8953035,12.9425665,3.290561,13.8962485,1.8395905,12.551446,1.786302,12.1440835,1.8949115,12.940854,1.787013,12.124426,18.18059667,111.82816,31.34990333,139.2409,18.15144,110.8665317,18.09839667,109.789455,18.185285,111.8426733,18.103465,109.7380217,181.894,1094.258667,313.5778333,1391.6025,181.928,1092.9775,181.6375,1090.578833,181.593,1094.173,181.712,1090.7445
11,1.498239,11.047263,2.6197755,10.6056875,1.442046,10.7118555,1.384856,10.3577815,1.4969205,11.0459425,1.3893475,10.337413,13.99365333,93.64756333,24.10757167,107.8909967,13.95905333,92.71509167,13.91757333,91.69105833,13.98792667,93.65738833,13.91597667,91.63455667,139.625,912.3646667,240.9246667,1078.024667,139.7198333,911.0495,139.6801667,908.9413333,139.989,912.58,139.8851667,909.0325
12,1.216167,9.549024,2.1035405,7.985912,1.1601635,9.2698095,1.1073315,8.9729255,1.214736,9.549022,1.1089155,8.9480655,11.00690167,79.65391,18.59464333,83.783425,10.97121167,78.75603833,10.929705,77.773485,11.01297,79.66946167,10.92490167,77.71858,110.0855,772.7396667,185.85,837.1,109.9978333,771.3296667,109.8771667,769.2611667,110.0098333,772.591,109.7638333,769.1473333
13,1.012045,8.332857,1.682419,5.8823715,0.9587795,8.109646,0.9055905,7.865594,1.0130175,8.334286,0.906017,7.83915,8.813041667,68.64700833,14.40445833,65.18878167,8.77462,67.78482667,8.73,66.84378,8.814836667,68.65649167,8.726838333,66.79367833,87.97016667,662.6541667,143.595,651.25,87.86216667,661.3318333,87.81333333,659.384,87.64583333,662.5811667,87.70833333,659.3835
14,0.86284,7.320812,1.3165855,4.1999525,0.808925,7.1508665,0.7551005,6.9600035,0.861813,7.3212685,0.7573075,6.933133,7.167866667,59.83396667,11.18772833,50.78432333,7.130833333,59.01020667,7.088661667,58.11378,7.173038333,59.841655,7.088433333,58.06684,71.282,574.684,111.6665,507.655,71.36433333,573.4696667,71.181,571.5706667,71.5265,574.9353333,71.19966667,571.6751667
15,0.749817,6.457972,0.994234,2.883367,0.6949575,6.3419415,0.6422025,6.204903,0.7485075,6.4594555,0.6434315,6.1758255,5.913548333,52.6661,8.721041667,39.596595,5.877105,51.87937333,5.832816667,51.02511833,5.918063333,52.66861667,5.834003333,50.97840667,58.99216667,503.402,86.54916667,395.9885,58.77266667,502.1053333,58.7755,500.3896667,58.85683333,503.4088333,58.78216667,500.4755
16,0.6573925,5.708155,0.715332,1.889133,0.609369,5.646984,0.5574705,5.5627005,0.659341,5.710948,0.5559995,5.532394,4.926581667,46.75255167,6.820818333,30.87555333,4.898811667,46.00226833,4.859158333,45.19230167,4.930291667,46.75055333,4.85271,45.14440333,49.18466667,444.4098333,67.44116667,309.4393333,49.15616667,443.3326667,48.9615,441.6141667,49.165,444.552,48.91233333,441.6933333
17,0.5881075,5.0507625,0.4848015,1.173801,0.5391685,5.037615,0.4903765,5.00523,0.5891005,5.051607,0.488742,4.9763945,4.15271,41.82597,5.354976667,24.054735,4.126755,41.10345667,4.085578333,40.33314333,4.160841667,41.82026167,4.087243333,40.29169333,41.1125,395.2251667,52.73316667,241.9981667,41.23,394.1765,41.14433333,392.6526667,41.3665,395.387,41.1485,392.781
18,0.529831,4.462655,0.307728,0.6889995,0.483251,4.4984465,0.4369195,4.5148535,0.5303705,4.4625065,0.4348985,4.4876525,3.543238333,37.67326,4.229621667,18.69975833,3.50492,36.97670167,3.473266667,36.247565,3.540341667,37.65942,3.465378333,36.20445,35.07916667,354.1126667,41.1885,189.265,35.0825,352.9465,35.03166667,351.5083333,35.074,354.0205,35.1465,351.6325
19,0.479908,3.932824,0.18321,0.3812715,0.4361885,4.0151955,0.3930775,4.077934,0.4797825,3.932136,0.3917185,4.052754,3.041298333,34.13002167,3.345056667,14.47013667,3.007728333,33.47178167,2.977426667,32.77429833,3.036906667,34.11907833,2.968063333,32.73907167,30.09883333,319.0335,32.06983333,148.0765,29.9815,317.864,30.09266667,316.4766667,30.05816667,318.9465,30.031,316.486
20,0.4359775,3.452916,0.101068,0.1980615,0.396329,3.579007,0.3576825,3.6848565,0.4355455,3.4523535,0.355138,3.6610355,2.63276,31.08872333,2.650318333,11.12508,2.600245,30.46405333,2.565796667,29.79687167,2.633288333,31.08217167,2.564491667,29.77100833,25.98333333,288.9346667,25.03666667,116.0066667,26.03816667,287.8825,25.87133333,286.384,26.106,288.8883333,25.96033333,286.455
21,0.396223,3.0169385,0.052282,0.0969935,0.360653,3.182678,0.3263565,3.327174,0.3959655,3.016808,0.323015,3.3058975,2.295386667,28.45596333,2.099858333,8.474761667,2.263246667,27.86380833,2.230906667,27.231075,2.289063333,28.44888333,2.229776667,27.20651667,22.71466667,262.9513333,19.594,90.97,22.74216667,261.8443333,22.51816667,260.5126667,22.647,262.7823333,22.726,260.4946667
22,0.35893,2.6207155,0.02547,0.0447115,0.3295185,2.822025,0.2997175,3.0008175,0.359194,2.6208425,0.2962065,2.9828825,2.009386667,26.16057667,1.652858333,6.374903333,1.981071667,25.60056167,1.949933333,25.00016833,2.011446667,26.15982,1.950023333,24.97674,19.798,240.2366667,15.46433333,71.376,19.723,239.1021667,19.7045,237.9945,19.78116667,240.1353333,19.68666667,237.7686667
23,0.3235565,2.2617855,0.0114585,0.0192415,0.300264,2.4925065,0.2770285,2.7011,0.3236795,2.2616485,0.2722605,2.686676,1.777761667,24.15119,1.286111667,4.722045,1.746691667,23.61949,1.718188333,23.050235,1.773353333,24.14837333,1.717826667,23.02671667,17.4115,220.4386667,12.1045,55.91166667,17.46683333,219.3791667,17.30233333,218.29,17.44566667,220.3541667,17.31616667,218.082
24,0.2906265,1.938229,0.0048215,0.007783,0.273623,2.1922425,0.255557,2.4240715,0.2907865,1.937969,0.2506305,2.4144155,1.575841667,22.37342833,0.987433333,3.435933333,1.543908333,21.87279833,1.519035,21.33204667,1.576175,22.37502,1.520048333,21.30889,15.38616667,203.0271667,9.456333333,43.80716667,15.33833333,201.9123333,15.45033333,200.9876667,15.34783333,202.9085,15.3915,200.7658333
25,0.259111,1.6476025,0.0018845,0.0029615,0.2485595,1.9186195,0.235189,2.1685145,0.2591375,1.6471825,0.230548,2.163785,1.404496667,20.79758667,0.743888333,2.4485,1.378535,20.32889,1.347043333,19.81301167,1.40333,20.798845,1.350413333,19.78884167,13.67283333,187.641,7.4055,34.35083333,13.675,186.574,13.77866667,185.5373333,13.72116667,187.5606667,13.62916667,185.3743333
26,0.2294235,1.3884915,0.000704,0.001077,0.224895,1.67006,0.2165955,1.9333255,0.2294525,1.388045,0.211815,1.933237,1.259093333,19.39309,0.549286667,1.704611667,1.231428333,18.950355,1.205833333,18.46596833,1.259595,19.395515,1.207755,18.43842833,12.1755,173.9681667,5.932166667,26.94533333,12.21583333,172.899,12.21983333,171.7586667,12.1735,173.8395,12.18533333,171.7451667
27,0.2006635,1.159068,0.0002525,0.000373,0.202346,1.445165,0.19944,1.71673,0.2010215,1.1585925,0.1954915,1.721422,1.1328,18.13399667,0.39195,1.155325,1.105908333,17.71892667,1.080858333,17.260135,1.134361667,18.13592,1.083193333,17.23067333,10.97733333,161.7926667,4.6635,21.01316667,10.89983333,160.6831667,10.90766667,159.5388333,10.945,161.666,10.954,159.5598333
28,0.1733025,0.9584045,0.000088,0.0001205,0.180894,1.242819,0.1830895,1.51729,0.173797,0.957571,0.1780595,1.5259305,1.02334,17.00119667,0.27224,0.763375,0.997331667,16.61301833,0.975885,16.17927667,1.024091667,17.00155833,0.971225,16.14748,9.856666667,150.8153333,3.684,16.34966667,9.804833333,149.7833333,9.787666667,148.6311667,9.832166667,150.721,9.801,148.6058333
29,0.149314,0.785102,0.0000235,0.0000325,0.160466,1.061925,0.167091,1.3342005,0.148362,0.783774,0.163051,1.347871,0.926971667,15.97785667,0.184341667,0.491135,0.905901667,15.61568667,0.880971667,15.20339167,0.930116667,15.97746667,0.882583333,15.176255,8.937166667,140.9586667,2.908166667,12.66566667,8.869333333,139.9785,8.906833333,138.8435,8.879166667,140.8888333,8.946,138.8048333
30,0.1263375,0.635788,0.000007,0.000009,0.1425785,0.901459,0.15196,1.1671095,0.126194,0.635412,0.148399,1.18482,0.847258333,15.050885,0.121445,0.306793333,0.821886667,14.709785,0.800793333,14.32242,0.846458333,15.04735,0.801821667,14.29367167,8.060166667,132.0215,2.300333333,9.7575,8.107166667,131.1091667,8.038166667,129.9366667,8.043166667,132.0096667,8.051833333,129.8588333
31,0.105814,0.5094505,0.0000015,0.000002,0.125043,0.7588805,0.1368075,1.0151495,0.105722,0.509218,0.13466,1.036421,0.774556667,14.20362667,0.076676667,0.185348333,0.748318333,13.88789833,0.728618333,13.52162667,0.774186667,14.20089167,0.73095,13.49185,7.319,123.9613333,1.821333333,7.457166667,7.359,123.002,7.315,121.8985,7.354,123.9665,7.322666667,121.807
32,0.087466,0.4036365,0,0.0000005,0.108872,0.6338375,0.1231875,0.878342,0.087408,0.403496,0.1214125,0.901761,0.711423333,13.42907,0.046503333,0.108671667,0.688598333,13.13958,0.66711,12.79300833,0.708791667,13.426705,0.665735,12.7609,6.704166667,116.6423333,1.423833333,5.635833333,6.6355,115.643,6.659666667,114.5835,6.647666667,116.6125,6.617666667,114.4843333
33,0.071725,0.3161705,0.0000005,0.0000005,0.0930235,0.5249655,0.11013,0.7551545,0.071058,0.316088,0.108813,0.7803485,0.65552,12.71764667,0.02757,0.062168333,0.630915,12.45098167,0.61122,12.12589833,0.652865,12.71791333,0.611068333,12.095165,6.143333333,109.9381667,1.075166667,4.212,6.045666667,109.0075,6.088166667,107.9238333,6.0885,109.9648333,6.1435,107.8666667
34,0.057477,0.2444455,0,0,0.0799325,0.431942,0.0976875,0.6450245,0.057753,0.24503,0.097004,0.6715355,0.603416667,12.06212667,0.015998333,0.034598333,0.581511667,11.82006667,0.56059,11.51467833,0.604363333,12.06504833,0.562435,11.48409667,5.581833333,103.7948333,0.858166667,3.136833333,5.618666667,102.9618333,5.601333333,101.8356667,5.590166667,103.8763333,5.606833333,101.7231667
35,0.045719,0.1869685,0,0,0.067793,0.3520095,0.086198,0.547337,0.0456645,0.187277,0.0858595,0.5745315,0.557748333,11.45871,0.008815,0.0186,0.536586667,11.238555,0.517645,10.95408833,0.559773333,11.460685,0.51779,10.92166167,5.168333333,98.213,0.630166667,2.278666667,5.173,97.34316667,5.129166667,96.23433333,5.193166667,98.28616667,5.131333333,96.11633333
36,0.0361185,0.1412495,0,0,0.0568025,0.2842165,0.0752895,0.461139,0.036021,0.1416125,0.0756875,0.488672,0.519853333,10.90096167,0.004926667,0.009785,0.49749,10.70196833,0.477715,10.43644333,0.519356667,10.90091167,0.47906,10.40387167,4.774333333,93.04466667,0.488833333,1.6485,4.763833333,92.17016667,4.729333333,91.10516667,4.754333333,93.093,4.757666667,90.985
37,0.027931,0.105131,0,0,0.0469855,0.227414,0.065597,0.3858495,0.0278535,0.1055915,0.0662625,0.4129845,0.484078333,10.38110833,0.002445,0.004858333,0.46458,10.20447833,0.442203333,9.958728333,0.485463333,10.381555,0.443538333,9.924811667,4.3995,88.27033333,0.365833333,1.159666667,4.405833333,87.40633333,4.389166667,86.37583333,4.407333333,88.33866667,4.330166667,86.22733333
38,0.0212835,0.0772,0,0,0.0391065,0.1804285,0.05617,0.3202525,0.0213285,0.077738,0.057699,0.346722,0.452726667,9.89703,0.001225,0.002413333,0.430393333,9.739898333,0.413253333,9.516525,0.452333333,9.896091667,0.41242,9.481273333,4.061333333,83.87083333,0.252666667,0.793833333,4.0745,83.0005,4.053166667,81.98666667,4.080166667,83.93133333,4.028833333,81.89716667
39,0.0159105,0.0559165,0,0,0.0313235,0.141322,0.048098,0.2640825,0.0160005,0.0564095,0.0497665,0.289023,0.422625,9.444303333,0.000691667,0.001188333,0.403281667,9.309505,0.385106667,9.103271667,0.42295,9.443758333,0.383366667,9.068853333,3.744833333,79.8095,0.178,0.541166667,3.754666667,78.926,3.734666667,77.9335,3.829333333,79.85116667,3.736,77.86833333
40,0.0116745,0.040006,0,0,0.025414,0.1099985,0.0409535,0.2159845,0.0119835,0.040409,0.0425365,0.2392565,0.397651667,9.021678333,0.000283333,0.000496667,0.376875,8.906223333,0.357876667,8.718165,0.396735,9.020808333,0.358298333,8.685486667,3.572333333,76.06466667,0.124666667,0.363166667,3.511,75.17133333,3.447666667,74.19883333,3.529333333,76.02183333,3.462833333,74.13233333
41,0.0086065,0.0283315,0,0,0.0201885,0.0845845,0.034344,0.175031,0.0085835,0.0284255,0.0362065,0.19672,0.3745,8.624026667,0.00012,0.000213333,0.354603333,8.529348333,0.337011667,8.360288333,0.373443333,8.624073333,0.334426667,8.327188333,3.253833333,72.49233333,0.08,0.2385,3.222833333,71.66033333,3.207333333,70.75116667,3.2175,72.4925,3.244833333,70.6695
42,0.0062185,0.019725,0,0,0.0160255,0.064396,0.0285745,0.140687,0.0063205,0.019842,0.0306005,0.1605135,0.351491667,8.249526667,5.83333E-05,9.33333E-05,0.33141,8.174745,0.314281667,8.023276667,0.351811667,8.25063,0.31396,7.992761667,3.056166667,69.2385,0.0555,0.1585,3.0025,68.4375,3.0005,67.54383333,3.013666667,69.275,2.998333333,67.42466667
43,0.004384,0.0135065,0,0,0.0123565,0.0483705,0.023738,0.1121125,0.0043835,0.0135215,0.0255035,0.129913,0.332878333,7.898035,0.00002,0.000035,0.314981667,7.843335,0.295531667,7.708995,0.332988333,7.898818333,0.295771667,7.678801667,2.828833333,66.18233333,0.039666667,0.103,2.809833333,65.435,2.812333333,64.54333333,2.860166667,66.26133333,2.838333333,64.42633333
44,0.0030555,0.0091225,0,0,0.0094195,0.036014,0.0193095,0.0883745,0.0030745,0.009138,0.021154,0.1044095,0.313475,7.565156667,0.00001,0.000015,0.296783333,7.528353333,0.278526667,7.413463333,0.31477,7.56583,0.276998333,7.38303,2.6355,63.3535,0.024166667,0.063333333,2.632333333,62.62516667,2.595833333,61.731,2.625666667,63.40116667,2.608666667,61.588
45,0.002086,0.006067,0,0,0.007224,0.0265945,0.0156035,0.069065,0.002109,0.0060635,0.017635,0.0832555,0.298523333,7.251681667,0.000005,0.000005,0.280146667,7.23157,0.262163333,7.134936667,0.298811667,7.25106,0.261733333,7.106031667,2.504833333,60.718,0.016166667,0.039166667,2.452833333,59.99283333,2.464166667,59.13516667,2.498833333,60.7755,2.432666667,58.97933333
46,0.001412,0.003981,0,0,0.0054165,0.0193705,0.0124385,0.0534615,0.001372,0.0039545,0.014282,0.0656205,0.284656667,6.953158333,0,0,0.26569,6.951423333,0.248025,6.872773333,0.283065,6.952248333,0.248951667,6.844298333,2.3355,58.21316667,0.011,0.023,2.307,57.54,2.288666667,56.671,2.315,58.27666667,2.303666667,56.54666667
47,0.0009315,0.002569,0,0,0.004094,0.013954,0.0099,0.041023,0.000936,0.0025825,0.011506,0.0513385,0.269761667,6.668501667,0,0,0.252323333,6.685733333,0.234968333,6.624748333,0.269556667,6.669183333,0.234291667,6.595346667,2.1895,55.87766667,0.0045,0.012,2.185,55.233,2.140666667,54.38233333,2.215833333,55.96166667,2.174333333,54.243
48,0.0006275,0.0016375,0,0,0.0029185,0.00986,0.0077715,0.031123,0.0006075,0.0016465,0.0091935,0.0398325,0.258616667,6.39874,0,0,0.242291667,6.43341,0.223691667,6.38978,0.258023333,6.399626667,0.223126667,6.361055,2.062166667,53.68816667,0.002666667,0.0075,2.0475,53.048,2.043666667,52.24166667,2.068833333,53.74583333,2.026333333,52.06866667
49,0.0003865,0.00101,0,0,0.002152,0.0069415,0.006107,0.0233515,0.000389,0.001039,0.007308,0.030639,0.246095,6.140123333,0,0,0.230496667,6.191118333,0.212703333,6.166088333,0.24518,6.141603333,0.212178333,6.137928333,1.916,51.626,0.001833333,0.004833333,1.926333333,51.0005,1.924166667,50.198,1.931,51.677,1.908,50.04233333
50,0.000265,0.0006235,0,0,0.0015015,0.0047895,0.0046785,0.0172445,0.0002595,0.00065,0.005707,0.023331,0.234756667,5.894028333,0,0,0.219061667,5.960621667,0.202618333,5.953385,0.235796667,5.896423333,0.202676667,5.92575,1.854,49.71,0.001,0.003,1.8315,49.07416667,1.829833333,48.27383333,1.827166667,49.746,1.7865,48.13433333
51,0.0001495,0.0003585,0,0,0.0010965,0.003288,0.003436,0.012566,0.0001605,0.0003905,0.0044625,0.017624,0.224798333,5.659271667,0,0,0.210755,5.74156,0.19296,5.750766667,0.2267,5.660626667,0.192226667,5.723073333,1.709333333,47.856,0.000333333,0.002,1.739666667,47.24266667,1.724333333,46.444,1.705666667,47.91883333,1.6915,46.34783333
52,0.0000815,0.000209,0,0,0.000748,0.0021915,0.002519,0.00913,0.0000985,0.00023,0.003426,0.0131615,0.216548333,5.434473333,0,0,0.200565,5.530805,0.18492,5.557806667,0.215735,5.433926667,0.183515,5.530846667,1.605,46.14666667,0.000166667,0.001666667,1.628333333,45.503,1.602833333,44.71966667,1.637333333,46.21316667,1.577,44.65633333
53,0.000052,0.0001275,0,0,0.0005035,0.0014435,0.0019595,0.006611,0.0000575,0.0001315,0.0026435,0.0097355,0.208051667,5.217925,0,0,0.19304,5.33024,0.175805,5.372886667,0.207348333,5.218191667,0.17501,5.347331667,1.534833333,44.54166667,0.0005,0.0015,1.5645,43.87466667,1.499666667,43.11683333,1.528833333,44.57583333,1.5,43.07933333
54,0.000029,0.0000755,0,0,0.000341,0.00094,0.001418,0.0046515,0.00003,0.000074,0.0019985,0.007092,0.199791667,5.009873333,0,0,0.185463333,5.1372,0.168366667,5.197081667,0.198913333,5.010843333,0.168241667,5.172321667,1.4785,43.00683333,0.000666667,0.001,1.443833333,42.31016667,1.436666667,41.61716667,1.459,43.047,1.448166667,41.57933333
55,0.0000205,0.0000465,0,0,0.000206,0.000599,0.001011,0.0032335,0.000021,0.000044,0.00145,0.0050935,0.191323333,4.810081667,0,0,0.17844,4.951736667,0.16045,5.028715,0.190548333,4.81193,0.160941667,5.00408,1.362666667,41.52833333,0.000333333,0.000333333,1.398666667,40.86633333,1.342333333,40.1805,1.344666667,41.588,1.361,40.13116667
56,0.000012,0.000026,0,0,0.0001465,0.000393,0.0007345,0.0022225,0.00001,0.000023,0.001066,0.0036435,0.184831667,4.618758333,0,0,0.171456667,4.773296667,0.155488333,4.868265,0.184866667,4.621381667,0.153375,4.843138333,1.325833333,40.16566667,0,0,1.334833333,39.46766667,1.295,38.83816667,1.347666667,40.24333333,1.2825,38.77016667
57,0.000009,0.000014,0,0,0.000093,0.0002465,0.0004965,0.001488,0.0000055,0.000013,0.0007955,0.0025775,0.177565,4.433926667,0,0,0.165583333,4.60184,0.147625,4.712776667,0.178518333,4.436515,0.14772,4.689763333,1.232166667,38.83983333,0,0,1.230666667,38.13283333,1.232666667,37.54316667,1.240833333,38.89566667,1.237,37.48766667
58,0.0000025,0.000005,0,0,0.0000645,0.0001535,0.0003505,0.0009915,0.000004,0.0000075,0.000578,0.001782,0.171658333,4.256361667,0,0,0.158795,4.436256667,0.14432,4.565151667,0.170745,4.257996667,0.142645,4.542043333,1.1955,37.60766667,0,0,1.158166667,36.90216667,1.159,36.3105,1.184333333,37.65483333,1.156333333,36.25066667
59,0.0000005,0.0000025,0,0,0.000036,0.000089,0.0002275,0.000641,0.0000025,0.0000035,0.0004055,0.001204,0.164211667,4.084703333,0,0,0.151973333,4.277461667,0.137751667,4.420831667,0.165555,4.087251667,0.136911667,4.399398333,1.111333333,36.41216667,0,0,1.114666667,35.744,1.118833333,35.1515,1.132166667,36.4705,1.083,35.09433333
60,0,0.000002,0,0,0.000031,0.000053,0.000152,0.0004135,0.0000005,0.000001,0.0002775,0.0007985,0.159253333,3.920491667,0,0,0.148051667,4.125488333,0.133301667,4.28308,0.16014,3.921696667,0.132195,4.262486667,1.060666667,35.30083333,0,0,1.072,34.62933333,1.045666667,34.03266667,1.096666667,35.33833333,1.033,34.01133333
61,0.0000005,0.000002,0,0,0.000008,0.000022,0.0000975,0.0002615,0,0.0000005,0.0001775,0.000521,0.153811667,3.761238333,0,0,0.142825,3.977436667,0.128915,4.149778333,0.154738333,3.761556667,0.128648333,4.130291667,1.013833333,34.24016667,0,0,0.991333333,33.55733333,1.003,32.987,1.037,34.24166667,0.999333333,32.97833333
62,0.0000005,0.0000015,0,0,0.0000045,0.000014,0.00006,0.000164,0.0000005,0.0000005,0.000115,0.0003435,0.148715,3.607426667,0,0,0.137428333,3.834611667,0.123685,4.020863333,0.148876667,3.606818333,0.123376667,4.001643333,0.973,33.22633333,0,0,0.957166667,32.566,0.9455,31.984,0.992666667,33.20466667,0.941166667,31.979
63,0.0000005,0.000001,0,0,0.0000015,0.0000095,0.000041,0.000104,0,0,0.0000905,0.0002285,0.143583333,3.458711667,0,0,0.132946667,3.697183333,0.12155,3.897178333,0.144465,3.457941667,0.119143333,3.878266667,0.900333333,32.25333333,0,0,0.902166667,31.60883333,0.912666667,31.0385,0.939,32.212,0.911833333,31.03783333
64,0.0000005,0.0000005,0,0,0.0000025,0.000008,0.000025,0.000063,0,0,0.000052,0.000138,0.138411667,3.315128333,0,0,0.129188333,3.564236667,0.11536,3.775628333,0.138978333,3.313476667,0.115023333,3.759123333,0.871666667,31.353,0,0,0.874666667,30.70666667,0.8595,30.12583333,0.8795,31.273,0.858833333,30.126
65,0,0,0,0,0.0000025,0.0000055,0.0000145,0.000038,0,0,0.0000355,0.000086,0.13489,3.176716667,0,0,0.124318333,3.435048333,0.112231667,3.660268333,0.133451667,3.174498333,0.111501667,3.6441,0.855333333,30.48133333,0,0,0.853333333,29.832,0.8275,29.26633333,0.841666667,30.3935,0.823833333,29.26716667
66,0,0,0,0,0.0000015,0.000003,0.000011,0.0000235,0,0,0.000021,0.0000505,0.130205,3.041826667,0,0,0.121426667,3.31073,0.108926667,3.548036667,0.128706667,3.041046667,0.108345,3.532598333,0.818,29.626,0,0,0.7745,28.97866667,0.787333333,28.43883333,0.821833333,29.55183333,0.797833333,28.44333333
67,0,0,0,0,0.000001,0.0000015,0.0000055,0.0000125,0,0,0.0000105,0.0000295,0.124811667,2.911621667,0,0,0.117495,3.189303333,0.104938333,3.43911,0.12539,2.91234,0.10481,3.424253333,0.776,28.808,0,0,0.773833333,28.20416667,0.7405,27.6515,0.782,28.73,0.748,27.6455
68,0,0,0,0,0,0.0000005,0.000003,0.000007,0,0,0.0000105,0.000019,0.120776667,2.78681,0,0,0.112351667,3.071808333,0.10286,3.334171667,0.121426667,2.78695,0.101086667,3.319443333,0.739,28.032,0,0,0.736666667,27.43033333,0.7095,26.911,0.7235,27.948,0.727166667,26.8975
69,0,0,0,0,0,0.0000005,0.000003,0.000004,0,0,0.0000045,0.0000085,0.116811667,2.666033333,0,0,0.10881,2.959456667,0.09912,3.231311667,0.118145,2.665523333,0.098166667,3.218356667,0.694,27.293,0,0,0.692166667,26.69366667,0.7005,26.2015,0.7005,27.2245,0.7045,26.17033333
70,0,0,0,0,0,0.0000005,0,0.000001,0,0,0.0000025,0.000004,0.11268,2.549221667,0,0,0.106383333,2.850646667,0.097061667,3.132191667,0.112731667,2.547378333,0.09509,3.12019,0.679333333,26.599,0,0,0.681,26.0015,0.6645,25.501,0.671333333,26.524,0.677333333,25.46583333
71,0,0,0,0,0,0.0000005,0,0.000001,0,0,0.0000005,0.0000015,0.10862,2.436541667,0,0,0.102231667,2.744263333,0.09359,3.03513,0.109636667,2.434646667,0.092075,3.0251,0.653666667,25.91966667,0,0,0.6465,25.3205,0.650166667,24.8365,0.649666667,25.85266667,0.6365,24.7885
72,0,0,0,0,0.0000005,0.0000005,0,0.000001,0,0,0.0000005,0.000001,0.106,2.327921667,0,0,0.099513333,2.642031667,0.090976667,2.94154,0.105755,2.32501,0.089666667,2.933025,0.645666667,25.266,0,0,0.6325,24.674,0.5945,24.18633333,0.610833333,25.203,0.6125,24.152
73,0,0,0,0,0,0,0.0000005,0.000001,0,0,0,0.0000005,0.101648333,2.221921667,0,0,0.094855,2.542518333,0.088263333,2.850563333,0.102361667,2.219255,0.087171667,2.843358333,0.599666667,24.62033333,0,0,0.567333333,24.0415,0.579833333,23.59183333,0.597333333,24.59216667,0.567333333,23.5395
74,0,0,0,0,0,0,0.0000005,0.0000005,0,0,0.0000005,0.0000005,0.09815,2.120273333,0,0,0.09341,2.447663333,0.08537,2.7623,0.098531667,2.116893333,0.085173333,2.756186667,0.5825,24.02066667,0,0,0.562166667,23.47416667,0.5595,23.012,0.593166667,23.99483333,0.559333333,22.97216667
75,0,0,0,0,0,0,0,0,0,0,0,0,0.095511667,2.022123333,0,0,0.090641667,2.354253333,0.083661667,2.67693,0.095216667,2.018361667,0.082235,2.671013333,0.548,23.43816667,0,0,0.535666667,22.912,0.533333333,22.4525,0.546333333,23.40166667,0.548666667,22.41283333
76,0,0,0,0,0,0,0,0,0,0,0,0,0.091778333,1.926611667,0,0,0.087351667,2.263611667,0.081335,2.593268333,0.09099,1.923145,0.080878333,2.588778333,0.530333333,22.89016667,0,0,0.529666667,22.37633333,0.514,21.91916667,0.535833333,22.85533333,0.521,21.86416667
77,0,0,0,0,0,0,0,0,0,0,0,0,0.088885,1.834833333,0,0,0.085178333,2.17626,0.0797,2.511933333,0.088256667,1.832155,0.078783333,2.5079,0.518833333,22.35983333,0,0,0.516166667,21.84666667,0.4985,21.40516667,0.5285,22.3195,0.516,21.34316667
78,0,0,0,0,0,0,0,0,0,0,0,0,0.085906667,1.745948333,0,0,0.081911667,2.091081667,0.07732,2.432233333,0.08464,1.743898333,0.076168333,2.429116667,0.493666667,21.841,0,0,0.495833333,21.3305,0.483333333,20.90666667,0.508166667,21.791,0.483833333,20.82716667
79,0,0,0,0,0,0,0,0,0,0,0,0,0.082175,1.660041667,0,0,0.079605,2.00917,0.075246667,2.354913333,0.08166,1.659258333,0.074083333,2.352948333,0.485666667,21.34733333,0,0,0.483166667,20.83466667,0.468333333,20.42333333,0.477166667,21.28283333,0.455333333,20.34333333
80,0,0,0,0,0,0,0,0,0,0,0,0,0.078733333,1.577866667,0,0,0.076636667,1.929565,0.07322,2.279666667,0.078906667,1.577598333,0.072023333,2.278865,0.469666667,20.86166667,0,0,0.447333333,20.3515,0.452166667,19.955,0.465166667,20.80566667,0.438666667,19.888
81,0,0,0,0,0,0,0,0,0,0,0,0,0.075973333,1.499133333,0,0,0.074645,1.852928333,0.071333333,2.206446667,0.07544,1.498691667,0.069641667,2.206841667,0.462166667,20.392,0,0,0.4395,19.90416667,0.426333333,19.50283333,0.448,20.3405,0.432333333,19.44933333
82,0,0,0,0,0,0,0,0,0,0,0,0,0.072568333,1.42316,0,0,0.071551667,1.778283333,0.069415,2.135113333,0.072578333,1.423251667,0.067988333,2.1372,0.437,19.92983333,0,0,0.426,19.46466667,0.431,19.0765,0.437666667,19.8925,0.413166667,19.017
83,0,0,0,0,0,0,0,0,0,0,0,0,0.07008,1.350591667,0,0,0.069866667,1.706731667,0.067233333,2.065698333,0.069671667,1.350673333,0.065955,2.069211667,0.416666667,19.49283333,0,0,0.4225,19.03866667,0.3995,18.6455,0.425666667,19.45483333,0.407166667,18.60383333
84,0,0,0,0,0,0,0,0,0,0,0,0,0.067448333,1.280511667,0,0,0.067305,1.636865,0.0659,1.998465,0.067356667,1.281001667,0.064201667,2.003256667,0.4175,19.07616667,0,0,0.399,18.61616667,0.376166667,18.246,0.406833333,19.02916667,0.382333333,18.19666667
85,0,0,0,0,0,0,0,0,0,0,0,0,0.064738333,1.213063333,0,0,0.065673333,1.56956,0.064316667,1.932565,0.06493,1.213645,0.063046667,1.939055,0.377333333,18.65866667,0,0,0.3695,18.21716667,0.379166667,17.86983333,0.4065,18.62233333,0.362,17.81433333
86,0,0,0,0,0,0,0,0,0,0,0,0,0.062336667,1.148325,0,0,0.062875,1.503886667,0.062175,1.868248333,0.061906667,1.148715,0.061003333,1.876008333,0.3755,18.28133333,0,0,0.367166667,17.84766667,0.3575,17.49066667,0.3645,18.21583333,0.357666667,17.45233333
87,0,0,0,0,0,0,0,0,0,0,0,0,0.059063333,1.085988333,0,0,0.061153333,1.441011667,0.061215,1.806073333,0.05947,1.086808333,0.059436667,1.815005,0.380333333,17.90583333,0,0,0.371333333,17.4805,0.343333333,17.13316667,0.365166667,17.85133333,0.355166667,17.09466667
88,0,0,0,0,0,0,0,0,0,0,0,0,0.056645,1.026925,0,0,0.059108333,1.379858333,0.05901,1.744858333,0.056446667,1.027338333,0.057965,1.755568333,0.363666667,17.5255,0,0,0.342666667,17.10916667,0.346333333,16.78983333,0.360833333,17.48616667,0.341666667,16.7395
89,0,0,0,0,0,0,0,0,0,0,0,0,0.053961667,0.97028,0,0,0.05778,1.32075,0.057925,1.685848333,0.054185,0.970891667,0.05606,1.697603333,0.337333333,17.16183333,0,0,0.336666667,16.7665,0.326,16.4435,0.347166667,17.12533333,0.3245,16.39783333
90,0,0,0,0,0,0,0,0,0,0,0,0,0.051713333,0.916318333,0,0,0.054963333,1.26297,0.05625,1.627923333,0.051728333,0.916706667,0.05502,1.641543333,0.336666667,16.8245,0,0,0.321166667,16.42983333,0.322666667,16.1175,0.338666667,16.77816667,0.317833333,16.07333333
91,0,0,0,0,0,0,0,0,0,0,0,0,0.049388333,0.864605,0,0,0.05296,1.208006667,0.054861667,1.571673333,0.04919,0.864978333,0.053575,1.586523333,0.314166667,16.48783333,0,0,0.3115,16.10866667,0.319,15.79483333,0.323,16.4395,0.311,15.7555
92,0,0,0,0,0,0,0,0,0,0,0,0,0.04766,0.815216667,0,0,0.051161667,1.155046667,0.053448333,1.516811667,0.04705,0.815788333,0.052063333,1.532948333,0.3245,16.17366667,0,0,0.308333333,15.79716667,0.304,15.47583333,0.309166667,16.1165,0.283333333,15.4445
93,0,0,0,0,0,0,0,0,0,0,0,0,0.044981667,0.767556667,0,0,0.04939,1.103885,0.051573333,1.463363333,0.045356667,0.768738333,0.050695,1.480885,0.304333333,15.84916667,0,0,0.288833333,15.48883333,0.289833333,15.17183333,0.302166667,15.80733333,0.278833333,15.16116667
94,0,0,0,0,0,0,0,0,0,0,0,0,0.042723333,0.722575,0,0,0.04748,1.054495,0.05063,1.41179,0.043018333,0.723381667,0.049131667,1.43019,0.289333333,15.54483333,0,0,0.295333333,15.2,0.283833333,14.882,0.2845,15.50516667,0.2665,14.88233333
95,0,0,0,0,0,0,0,0,0,0,0,0,0.040926667,0.679851667,0,0,0.045953333,1.007015,0.049325,1.36116,0.040901667,0.680363333,0.047591667,1.381058333,0.3,15.2555,0,0,0.273,14.90466667,0.267666667,14.59816667,0.2895,15.22066667,0.271833333,14.61583333
96,0,0,0,0,0,0,0,0,0,0,0,0,0.039153333,0.638925,0,0,0.044631667,0.961061667,0.047566667,1.311835,0.039065,0.639461667,0.046436667,1.333466667,0.2775,14.9555,0,0,0.264,14.63166667,0.269,14.3305,0.281833333,14.93116667,0.271,14.344
97,0,0,0,0,0,0,0,0,0,0,0,0,0.037416667,0.599771667,0,0,0.043296667,0.91643,0.046,1.264268333,0.036728333,0.600396667,0.045625,1.28703,0.266833333,14.678,0,0,0.266833333,14.36766667,0.245666667,14.0615,0.266666667,14.64933333,0.254333333,14.073
98,0,0,0,0,0,0,0,0,0,0,0,0,0.035443333,0.562355,0,0,0.041445,0.873133333,0.044945,1.218268333,0.035205,0.563668333,0.044246667,1.241405,0.260666667,14.41116667,0,0,0.253166667,14.10083333,0.245166667,13.81583333,0.256333333,14.38266667,0.2475,13.81866667
99,0,0,0,0,0,0,0,0,0,0,0,0,0.03321,0.526911667,0,0,0.039181667,0.831688333,0.043248333,1.173323333,0.033371667,0.528463333,0.042875,1.197158333,0.247,14.1505,0,0,0.247333333,13.84766667,0.235833333,13.57066667,0.256833333,14.12633333,0.239833333,13.57116667
100,,,,,,,,,,,,,0.031773333,0.493701667,0,0,0.03751,0.792506667,0.042341667,1.130075,0.031295,0.495091667,0.041658333,1.154283333,0.248666667,13.9035,0,0,0.236,13.60033333,0.2185,13.33483333,0.24,13.8695,0.232666667,13.33133333
101,,,,,,,,,,,,,0.029841667,0.461928333,0,0,0.03698,0.754996667,0.040875,1.087733333,0.030333333,0.463796667,0.040283333,1.112625,0.239166667,13.65483333,0,0,0.2445,13.36433333,0.219666667,13.11633333,0.235,13.6295,0.229833333,13.09866667
102,,,,,,,,,,,,,0.02807,0.432086667,0,0,0.035483333,0.718016667,0.040323333,1.046858333,0.028178333,0.433463333,0.03855,1.072341667,0.23,13.41566667,0,0,0.228833333,13.11983333,0.218166667,12.89666667,0.232333333,13.3945,0.220833333,12.86883333
103,,,,,,,,,,,,,0.02667,0.404016667,0,0,0.033855,0.682533333,0.038856667,1.006535,0.027143333,0.405285,0.03796,1.033791667,0.229166667,13.18566667,0,0,0.2085,12.891,0.208666667,12.6785,0.245333333,13.16216667,0.215,12.648
104,,,,,,,,,,,,,0.02537,0.377346667,0,0,0.032295,0.648678333,0.03714,0.967678333,0.02554,0.378141667,0.036981667,0.995831667,0.2155,12.9565,0,0,0.212333333,12.6825,0.216166667,12.46983333,0.224666667,12.91683333,0.2215,12.433
105,,,,,,,,,,,,,0.023876667,0.351976667,0,0,0.031203333,0.616383333,0.036128333,0.930538333,0.023968333,0.352601667,0.035645,0.95885,0.213833333,12.741,0,0,0.1965,12.47016667,0.202166667,12.25366667,0.220166667,12.69216667,0.196333333,12.2115
106,,,,,,,,,,,,,0.022606667,0.3281,0,0,0.029788333,0.58518,0.035181667,0.89441,0.022728333,0.328633333,0.034826667,0.923205,0.202,12.52716667,0,0,0.204333333,12.27366667,0.194833333,12.0515,0.2175,12.472,0.201333333,12.01516667
107,,,,,,,,,,,,,0.021203333,0.305493333,0,0,0.02888,0.555391667,0.034251667,0.859228333,0.021471667,0.305905,0.033728333,0.888378333,0.206333333,12.32516667,0,0,0.192,12.06933333,0.181,11.85666667,0.199333333,12.2545,0.189,11.81383333
108,,,,,,,,,,,,,0.01989,0.28429,0,0,0.027305,0.526511667,0.033095,0.824976667,0.020146667,0.284433333,0.032901667,0.85465,0.1885,12.11883333,0,0,0.198,11.87733333,0.184166667,11.67566667,0.213333333,12.05516667,0.190666667,11.62483333
109,,,,,,,,,,,,,0.018846667,0.2644,0,0,0.026341667,0.499206667,0.031981667,0.791881667,0.01873,0.264286667,0.03181,0.821748333,0.195166667,11.93033333,0,0,0.182333333,11.67933333,0.180666667,11.4915,0.190166667,11.84183333,0.177666667,11.43416667
110,,,,,,,,,,,,,0.017336667,0.245553333,0,0,0.025203333,0.472865,0.030938333,0.7599,0.017748333,0.245556667,0.031026667,0.789938333,0.194833333,11.73516667,0,0,0.171166667,11.497,0.1755,11.31083333,0.193666667,11.65166667,0.182,11.2565
111,,,,,,,,,,,,,0.016635,0.228216667,0,0,0.024058333,0.447661667,0.030443333,0.728961667,0.016518333,0.227808333,0.030141667,0.758911667,0.188333333,11.54033333,0,0,0.180333333,11.32583333,0.173333333,11.13533333,0.1885,11.458,0.167,11.0745
112,,,,,,,,,,,,,0.015445,0.211581667,0,0,0.02296,0.423603333,0.029266667,0.698518333,0.015478333,0.21129,0.029201667,0.72877,0.1825,11.352,0,0,0.176333333,11.1455,0.164833333,10.962,0.171833333,11.2695,0.162833333,10.9075
113,,,,,,,,,,,,,0.014703333,0.196136667,0,0,0.021965,0.400643333,0.028111667,0.669251667,0.014671667,0.195811667,0.028196667,0.699568333,0.173666667,11.1695,0,0,0.175666667,10.96916667,0.171333333,10.79716667,0.182833333,11.09766667,0.167333333,10.74466667
114,,,,,,,,,,,,,0.013558333,0.181433333,0,0,0.020861667,0.378678333,0.027295,0.64114,0.013588333,0.18114,0.027403333,0.671371667,0.178166667,10.99583333,0,0,0.159333333,10.7935,0.1555,10.62583333,0.169333333,10.91483333,0.1615,10.57733333
115,,,,,,,,,,,,,0.01296,0.167875,0,0,0.020178333,0.357816667,0.026158333,0.613845,0.012771667,0.167551667,0.025615,0.643968333,0.174666667,10.81766667,0,0,0.156333333,10.63416667,0.154333333,10.47033333,0.164666667,10.7455,0.154666667,10.41583333
116,,,,,,,,,,,,,0.012053333,0.154915,0,0,0.019205,0.337638333,0.025103333,0.587686667,0.011778333,0.15478,0.025013333,0.618353333,0.175,10.643,0,0,0.162666667,10.47783333,0.152333333,10.316,0.1605,10.58083333,0.145333333,10.26116667
117,,,,,,,,,,,,,0.011151667,0.142861667,0,0,0.017843333,0.318433333,0.024163333,0.562583333,0.010763333,0.143001667,0.024095,0.59334,0.156,10.468,0,0,0.1625,10.31516667,0.141,10.16366667,0.152166667,10.42033333,0.149833333,10.11583333
118,,,,,,,,,,,,,0.01023,0.13171,0,0,0.01715,0.30059,0.023988333,0.53842,0.01042,0.132238333,0.023745,0.569245,0.1585,10.312,0,0,0.151166667,10.15266667,0.145666667,10.02266667,0.163166667,10.26816667,0.1425,9.966
119,,,,,,,,,,,,,0.009775,0.12148,0,0,0.016448333,0.28344,0.023033333,0.514431667,0.009543333,0.121818333,0.022695,0.5455,0.159333333,10.1535,0,0,0.1465,10.0015,0.140166667,9.877,0.1585,10.105,0.1385,9.8235
120,,,,,,,,,,,,,0.008895,0.111705,0,0,0.015761667,0.266991667,0.02188,0.491398333,0.008895,0.112275,0.021821667,0.522805,0.149833333,9.994166667,0,0,0.1445,9.855,0.128166667,9.736833333,0.153333333,9.9465,0.140833333,9.685
121,,,,,,,,,,,,,0.008186667,0.10281,0,0,0.014673333,0.25123,0.020946667,0.469518333,0.008121667,0.10338,0.021416667,0.500983333,0.147833333,9.844333333,0,0,0.1405,9.7105,0.1325,9.608666667,0.143666667,9.793166667,0.138333333,9.544166667
122,,,,,,,,,,,,,0.007623333,0.094623333,0,0,0.014058333,0.236556667,0.020225,0.448571667,0.00771,0.095258333,0.02062,0.479566667,0.137833333,9.6965,0,0,0.1455,9.57,0.132,9.476166667,0.140166667,9.6495,0.136333333,9.405833333
123,,,,,,,,,,,,,0.007183333,0.087,0,0,0.013206667,0.222498333,0.019393333,0.428346667,0.007083333,0.087548333,0.019566667,0.458946667,0.1505,9.558666667,0,0,0.139,9.4245,0.128166667,9.344166667,0.140833333,9.509333333,0.128166667,9.2695
124,,,,,,,,,,,,,0.006666667,0.079816667,0,0,0.012546667,0.209291667,0.018946667,0.408953333,0.00669,0.080465,0.019145,0.43938,0.139833333,9.408166667,0,0,0.122666667,9.2855,0.123666667,9.216,0.133,9.3685,0.115833333,9.141333333
125,,,,,,,,,,,,,0.006125,0.07315,0,0,0.011785,0.196745,0.018,0.390006667,0.006146667,0.073775,0.018521667,0.420235,0.137,9.268333333,0,0,0.130166667,9.162833333,0.129666667,9.092333333,0.132833333,9.2355,0.124333333,9.0255
126,,,,,,,,,,,,,0.005591667,0.067025,0,0,0.01166,0.18496,0.01752,0.372006667,0.005878333,0.067628333,0.017876667,0.401713333,0.133166667,9.131333333,0,0,0.124666667,9.032666667,0.123,8.962666667,0.1335,9.102666667,0.122,8.901166667
127,,,,,,,,,,,,,0.005143333,0.061433333,0,0,0.010955,0.1733,0.01669,0.354486667,0.00523,0.06175,0.016773333,0.383836667,0.126333333,8.998166667,0,0,0.123833333,8.908,0.115833333,8.839666667,0.141,8.969166667,0.119333333,8.779166667
128,,,,,,,,,,,,,0.00476,0.05629,0,0,0.010288333,0.162345,0.015866667,0.337796667,0.004843333,0.05652,0.016455,0.367063333,0.1275,8.871833333,0,0,0.116666667,8.784166667,0.113833333,8.723833333,0.118166667,8.828166667,0.1135,8.659833333
129,,,,,,,,,,,,,0.004515,0.05153,0,0,0.009666667,0.152056667,0.015161667,0.32193,0.004471667,0.051676667,0.015746667,0.350608333,0.124833333,8.744333333,0,0,0.1205,8.6675,0.119,8.61,0.125833333,8.71,0.110833333,8.546333333
130,,,,,,,,,,,,,0.004086667,0.047015,0,0,0.009028333,0.14239,0.015173333,0.306768333,0.004208333,0.047205,0.015193333,0.334861667,0.123166667,8.6195,0,0,0.116333333,8.547,0.111166667,8.491,0.121166667,8.584166667,0.104,8.4355
131,,,,,,,,,,,,,0.003861667,0.042928333,0,0,0.008596667,0.133361667,0.014258333,0.291595,0.003741667,0.042996667,0.0147,0.319668333,0.121,8.496333333,0,0,0.111833333,8.430666667,0.110166667,8.379833333,0.116166667,8.463,0.103,8.3315
132,,,,,,,,,,,,,0.003543333,0.039066667,0,0,0.008076667,0.124765,0.013785,0.277336667,0.003531667,0.039255,0.013933333,0.304968333,0.119666667,8.375333333,0,0,0.113333333,8.318833333,0.105166667,8.269666667,0.110833333,8.346833333,0.101,8.2285
133,,,,,,,,,,,,,0.003205,0.035523333,0,0,0.007476667,0.116688333,0.012973333,0.263551667,0.003213333,0.035723333,0.013433333,0.291035,0.1185,8.255666667,0,0,0.115,8.2055,0.111166667,8.1645,0.1165,8.236,0.105333333,8.1275
134,,,,,,,,,,,,,0.002998333,0.032318333,0,0,0.007376667,0.109211667,0.012581667,0.250578333,0.00299,0.03251,0.013108333,0.277601667,0.115166667,8.137166667,0,0,0.1035,8.0905,0.105,8.053333333,0.109666667,8.1195,0.1005,8.022166667
135,,,,,,,,,,,,,0.002665,0.02932,0,0,0.006676667,0.101835,0.012181667,0.237996667,0.002715,0.02952,0.0124,0.264493333,0.104166667,8.022,0,0,0.1,7.987,0.105333333,7.948333333,0.111166667,8.009833333,0.102666667,7.921666667
136,,,,,,,,,,,,,0.002426667,0.026655,0,0,0.006613333,0.095158333,0.011523333,0.225815,0.00237,0.026805,0.011686667,0.252093333,0.107333333,7.917833333,0,0,0.096833333,7.887,0.102833333,7.843,0.1135,7.898666667,0.095666667,7.819
137,,,,,,,,,,,,,0.002236667,0.024228333,0,0,0.00602,0.088545,0.010925,0.214291667,0.002273333,0.024435,0.011578333,0.240406667,0.105333333,7.8105,0,0,0.1025,7.790166667,0.087166667,7.740166667,0.109333333,7.785166667,0.103,7.723333333
138,,,,,,,,,,,,,0.002078333,0.021991667,0,0,0.005478333,0.082525,0.010753333,0.203366667,0.002043333,0.022161667,0.011018333,0.228828333,0.111333333,7.705166667,0,0,0.098666667,7.687666667,0.099166667,7.653,0.106166667,7.675833333,0.0965,7.620333333
139,,,,,,,,,,,,,0.001846667,0.019913333,0,0,0.005303333,0.077046667,0.01015,0.192613333,0.00198,0.020118333,0.010551667,0.21781,0.100833333,7.593833333,0,0,0.096833333,7.589,0.092333333,7.553833333,0.1055,7.569666667,0.09,7.523833333
140,,,,,,,,,,,,,0.001743333,0.018066667,0,0,0.004963333,0.071743333,0.009676667,0.182463333,0.00176,0.018138333,0.010216667,0.207258333,0.112833333,7.493,0,0,0.095,7.492166667,0.0915,7.4615,0.102,7.464166667,0.084666667,7.433833333
141,,,,,,,,,,,,,0.001643333,0.016323333,0,0,0.004781667,0.06678,0.009186667,0.172786667,0.001543333,0.016378333,0.009588333,0.197041667,0.1035,7.380166667,0,0,0.089166667,7.397166667,0.0945,7.37,0.098,7.362166667,0.083666667,7.349166667
142,,,,,,,,,,,,,0.001345,0.01468,0,0,0.004373333,0.061998333,0.008603333,0.1636,0.001393333,0.014835,0.00927,0.187453333,0.102333333,7.276666667,0,0,0.098666667,7.308,0.085666667,7.2755,0.093666667,7.264166667,0.087666667,7.2655
143,,,,,,,,,,,,,0.001323333,0.013335,0,0,0.004153333,0.057625,0.00846,0.154996667,0.001345,0.013441667,0.00904,0.178183333,0.099166667,7.174333333,0,0,0.0895,7.209333333,0.087166667,7.189833333,0.091,7.1705,0.089666667,7.177833333
144,,,,,,,,,,,,,0.00126,0.012011667,0,0,0.003893333,0.053471667,0.007963333,0.146536667,0.001271667,0.012096667,0.008595,0.169143333,0.098666667,7.075166667,0,0,0.088333333,7.119833333,0.0715,7.102666667,0.098333333,7.0795,0.082333333,7.088166667
145,,,,,,,,,,,,,0.0011,0.010751667,0,0,0.003473333,0.049578333,0.007633333,0.138573333,0.001146667,0.010825,0.008243333,0.160548333,0.089166667,6.9765,0,0,0.084166667,7.0315,0.080833333,7.031166667,0.089333333,6.981166667,0.088166667,7.005833333
146,,,,,,,,,,,,,0.000963333,0.009651667,0,0,0.003361667,0.046105,0.007095,0.13094,0.000951667,0.009678333,0.007848333,0.152305,0.088,6.887333333,0,0,0.084666667,6.947333333,0.0785,6.950333333,0.096166667,6.891833333,0.078666667,6.917666667
147,,,,,,,,,,,,,0.000881667,0.008688333,0,0,0.003195,0.042743333,0.006846667,0.123845,0.000896667,0.008726667,0.007511667,0.144456667,0.092833333,6.799333333,0,0,0.084,6.862666667,0.082333333,6.871833333,0.095166667,6.795666667,0.08,6.839
148,,,,,,,,,,,,,0.000815,0.007806667,0,0,0.003046667,0.039548333,0.006591667,0.116998333,0.000848333,0.00783,0.007088333,0.136945,0.082166667,6.7065,0,0,0.079333333,6.778666667,0.0735,6.7895,0.0875,6.7005,0.083833333,6.759
149,,,,,,,,,,,,,0.000665,0.006991667,0,0,0.002806667,0.036501667,0.00634,0.110406667,0.000708333,0.006981667,0.006875,0.129856667,0.098333333,6.624333333,0,0,0.084166667,6.699333333,0.078666667,6.716,0.08,6.613,0.0825,6.675166667
150,,,,,,,,,,,,,0.00068,0.006326667,0,0,0.002633333,0.033695,0.005723333,0.104066667,0.000631667,0.006273333,0.006415,0.122981667,0.080833333,6.526,0,0,0.081,6.615166667,0.073666667,6.637333333,0.081333333,6.533,0.072666667,6.592666667
151,,,,,,,,,,,,,0.00066,0.005646667,0,0,0.002455,0.031061667,0.005671667,0.098343333,0.000635,0.005641667,0.005975,0.116566667,0.079666667,6.445166667,0,0,0.087,6.534166667,0.075666667,6.563666667,0.086,6.451666667,0.073166667,6.52
152,,,,,,,,,,,,,0.000576667,0.004986667,0,0,0.00223,0.028606667,0.005348333,0.092671667,0.000523333,0.005006667,0.005961667,0.110591667,0.0885,6.3655,0,0,0.081833333,6.447166667,0.075333333,6.488,0.084166667,6.365666667,0.076166667,6.446833333
153,,,,,,,,,,,,,0.000486667,0.00441,0,0,0.001931667,0.026376667,0.005096667,0.087323333,0.000516667,0.004483333,0.005515,0.10463,0.074,6.277,0,0,0.072833333,6.365333333,0.076,6.412666667,0.0855,6.2815,0.065666667,6.370666667
154,,,,,,,,,,,,,0.000438333,0.003923333,0,0,0.001906667,0.024445,0.004718333,0.082226667,0.000443333,0.003966667,0.005208333,0.099115,0.0745,6.203,0,0,0.08,6.2925,0.072333333,6.336666667,0.079333333,6.196,0.067666667,6.305
155,,,,,,,,,,,,,0.000368333,0.003485,0,0,0.00165,0.022538333,0.004691667,0.077508333,0.000373333,0.003523333,0.005301667,0.093906667,0.077666667,6.1285,0,0,0.075833333,6.2125,0.070166667,6.264333333,0.08,6.116666667,0.066,6.237333333
156,,,,,,,,,,,,,0.000343333,0.003116667,0,0,0.001615,0.020888333,0.004393333,0.072816667,0.000326667,0.00315,0.004796667,0.088605,0.078833333,6.050833333,0,0,0.072833333,6.136666667,0.071166667,6.194166667,0.080166667,6.036666667,0.0645,6.171333333
157,,,,,,,,,,,,,0.000325,0.002773333,0,0,0.001521667,0.019273333,0.0043,0.068423333,0.000316667,0.002823333,0.004525,0.083808333,0.08,5.972,0,0,0.071666667,6.063833333,0.0765,6.123,0.080166667,5.9565,0.062166667,6.106833333
158,,,,,,,,,,,,,0.000283333,0.002448333,0,0,0.001455,0.017751667,0.003988333,0.064123333,0.000301667,0.002506667,0.00446,0.079283333,0.074333333,5.892,0,0,0.074166667,5.992166667,0.063666667,6.0465,0.079666667,5.876333333,0.064333333,6.044666667
159,,,,,,,,,,,,,0.000263333,0.002165,0,0,0.001366667,0.016296667,0.003718333,0.060135,0.000296667,0.002205,0.004021667,0.074823333,0.074166667,5.817666667,0,0,0.077833333,5.918,0.0655,5.982833333,0.073666667,5.796666667,0.0715,5.980333333
160,,,,,,,,,,,,,0.000228333,0.001901667,0,0,0.00125,0.01493,0.00348,0.056416667,0.000183333,0.001908333,0.003961667,0.070801667,0.071166667,5.7435,0,0,0.062333333,5.840166667,0.066833333,5.917333333,0.074333333,5.723,0.071166667,5.908833333
161,,,,,,,,,,,,,0.000203333,0.001673333,0,0,0.00119,0.01368,0.003221667,0.052936667,0.000221667,0.001725,0.003655,0.06684,0.070333333,5.672333333,0,0,0.0645,5.777833333,0.058666667,5.8505,0.075333333,5.648666667,0.061666667,5.837666667
162,,,,,,,,,,,,,0.000191667,0.00147,0,0,0.000983333,0.01249,0.003135,0.049715,0.000195,0.001503333,0.003535,0.063185,0.0755,5.602,0,0,0.0705,5.713333333,0.064833333,5.791833333,0.0715,5.573333333,0.060333333,5.776
163,,,,,,,,,,,,,0.000148333,0.001278333,0,0,0.000913333,0.011506667,0.003,0.04658,0.000151667,0.001308333,0.003493333,0.05965,0.080166667,5.5265,0,0,0.071,5.642833333,0.063,5.727,0.063666667,5.501833333,0.060333333,5.715666667
164,,,,,,,,,,,,,0.000116667,0.00113,0,0,0.000958333,0.010593333,0.00277,0.04358,0.000136667,0.001156667,0.003186667,0.056156667,0.0765,5.446333333,0,0,0.061,5.571833333,0.066166667,5.664,0.070666667,5.438166667,0.058666667,5.655333333
165,,,,,,,,,,,,,0.000105,0.001013333,0,0,0.000828333,0.009635,0.002643333,0.04081,0.00011,0.00102,0.003075,0.05297,0.07,5.369833333,0,0,0.063166667,5.510833333,0.057,5.597833333,0.070833333,5.3675,0.062333333,5.596666667
166,,,,,,,,,,,,,0.000115,0.000908333,0,0,0.000705,0.008806667,0.002461667,0.038166667,0.000105,0.00091,0.003003333,0.049895,0.066,5.299833333,0,0,0.058333333,5.447666667,0.0565,5.540833333,0.067166667,5.296666667,0.055833333,5.534333333
167,,,,,,,,,,,,,0.000113333,0.000793333,0,0,0.000703333,0.008101667,0.002361667,0.035705,7.66667E-05,0.000805,0.00277,0.046891667,0.068,5.233833333,0,0,0.055666667,5.389333333,0.057166667,5.484333333,0.066833333,5.2295,0.0575,5.4785
168,,,,,,,,,,,,,9.16667E-05,0.00068,0,0,0.000651667,0.007398333,0.002195,0.033343333,8.66667E-05,0.000728333,0.00263,0.044121667,0.0595,5.165833333,0,0,0.065833333,5.333666667,0.058,5.427166667,0.064333333,5.162666667,0.062833333,5.421
169,,,,,,,,,,,,,9.66667E-05,0.000588333,0,0,0.000603333,0.006746667,0.002038333,0.031148333,0.000085,0.000641667,0.002358333,0.041491667,0.0595,5.106333333,0,0,0.059666667,5.267833333,0.057,5.369166667,0.0635,5.098333333,0.054,5.358166667
170,,,,,,,,,,,,,4.16667E-05,0.000491667,0,0,0.000491667,0.006143333,0.001923333,0.02911,0.00006,0.000556667,0.002253333,0.039133333,0.070333333,5.046833333,0,0,0.052666667,5.208166667,0.060666667,5.312166667,0.060333333,5.034833333,0.053666667,5.304166667
171,,,,,,,,,,,,,0.00008,0.00045,0,0,0.0005,0.005651667,0.00178,0.027186667,5.66667E-05,0.000496667,0.00224,0.03688,0.0665,4.9765,0,0,0.067333333,5.1555,0.056333333,5.2515,0.057166667,4.9745,0.049333333,5.2505
172,,,,,,,,,,,,,4.16667E-05,0.00037,0,0,0.000466667,0.005151667,0.001663333,0.025406667,0.00005,0.00044,0.002121667,0.03464,0.063833333,4.91,0,0,0.063166667,5.088166667,0.052,5.195166667,0.068833333,4.917333333,0.053,5.201166667
173,,,,,,,,,,,,,0.000045,0.000328333,0,0,0.000408333,0.004685,0.001551667,0.023743333,4.83333E-05,0.00039,0.002136667,0.032518333,0.060833333,4.846166667,0,0,0.055833333,5.025,0.051833333,5.143166667,0.064833333,4.8485,0.056,5.148166667
174,,,,,,,,,,,,,0.00003,0.000283333,0,0,0.000366667,0.004276667,0.001501667,0.022191667,0.00003,0.000341667,0.001893333,0.030381667,0.063666667,4.785333333,0,0,0.057333333,4.969166667,0.051166667,5.091333333,0.060666667,4.783666667,0.054333333,5.092166667
175,,,,,,,,,,,,,0.000025,0.000253333,0,0,0.000296667,0.00391,0.00142,0.02069,4.83333E-05,0.000311667,0.00173,0.028488333,0.064833333,4.721666667,0,0,0.051333333,4.911833333,0.053666667,5.040166667,0.062333333,4.723,0.053333333,5.037833333
176,,,,,,,,,,,,,3.33333E-05,0.000228333,0,0,0.000323333,0.003613333,0.00131,0.01927,3.66667E-05,0.000263333,0.001701667,0.026758333,0.062166667,4.656833333,0,0,0.0505,4.8605,0.056166667,4.9865,0.0605,4.660666667,0.046833333,4.9845
177,,,,,,,,,,,,,0.000025,0.000195,0,0,0.000285,0.00329,0.001263333,0.01796,0.000025,0.000226667,0.0015,0.025056667,0.055833333,4.594666667,0,0,0.052666667,4.81,0.048,4.930333333,0.054,4.600166667,0.054333333,4.937666667
178,,,,,,,,,,,,,2.66667E-05,0.00017,0,0,0.000303333,0.003005,0.00112,0.016696667,2.83333E-05,0.000201667,0.001546667,0.023556667,0.060833333,4.538833333,0,0,0.049333333,4.757333333,0.048833333,4.882333333,0.06,4.546166667,0.0495,4.883333333
179,,,,,,,,,,,,,0.000015,0.000143333,0,0,0.000253333,0.002701667,0.001113333,0.015576667,2.16667E-05,0.000173333,0.001496667,0.02201,0.052833333,4.478,0,0,0.0525,4.708,0.045166667,4.8335,0.0615,4.486166667,0.0485,4.833833333
180,,,,,,,,,,,,,1.83333E-05,0.000128333,0,0,0.000201667,0.002448333,0.001048333,0.014463333,2.33333E-05,0.000151667,0.001341667,0.020513333,0.058833333,4.425166667,0,0,0.0575,4.6555,0.0495,4.788333333,0.056333333,4.424666667,0.05,4.785333333
181,,,,,,,,,,,,,1.66667E-05,0.00011,0,0,0.000221667,0.002246667,0.001038333,0.013415,0.00002,0.000128333,0.00116,0.019171667,0.055833333,4.366333333,0,0,0.0535,4.598,0.048,4.738833333,0.0585,4.368333333,0.046333333,4.735333333
182,,,,,,,,,,,,,8.33333E-06,9.33333E-05,0,0,0.000188333,0.002025,0.000903333,0.012376667,1.16667E-05,0.000108333,0.001206667,0.018011667,0.056833333,4.3105,0,0,0.0495,4.5445,0.052333333,4.690833333,0.052,4.309833333,0.046333333,4.689
183,,,,,,,,,,,,,0.00001,0.000085,0,0,0.000186667,0.001836667,0.00084,0.011473333,0.00001,9.66667E-05,0.00111,0.016805,0.056833333,4.253666667,0,0,0.055833333,4.495,0.044833333,4.6385,0.058166667,4.257833333,0.0475,4.642666667
184,,,,,,,,,,,,,6.66667E-06,0.000075,0,0,0.000165,0.00165,0.000718333,0.010633333,1.16667E-05,8.66667E-05,0.001078333,0.015695,0.054,4.196833333,0,0,0.052833333,4.439166667,0.046833333,4.593666667,0.056833333,4.199666667,0.0475,4.595166667
185,,,,,,,,,,,,,1.66667E-05,6.83333E-05,0,0,0.000151667,0.001485,0.000726667,0.009915,0.00001,0.000075,0.000978333,0.014616667,0.051833333,4.142833333,0,0,0.048833333,4.386333333,0.044833333,4.546833333,0.052166667,4.142833333,0.044833333,4.547666667
186,,,,,,,,,,,,,0.000005,5.16667E-05,0,0,0.000106667,0.001333333,0.000641667,0.009188333,8.33333E-06,0.000065,0.000868333,0.013638333,0.052666667,4.091,0,0,0.045,4.3375,0.0445,4.502,0.051,4.090666667,0.043666667,4.502833333
187,,,,,,,,,,,,,0.00001,4.66667E-05,0,0,0.000115,0.001226667,0.000595,0.008546667,1.66667E-05,5.66667E-05,0.000915,0.01277,0.055333333,4.038333333,0,0,0.0475,4.2925,0.041333333,4.4575,0.054,4.039666667,0.041333333,4.459166667
188,,,,,,,,,,,,,8.33333E-06,3.66667E-05,0,0,0.000108333,0.001111667,0.00056,0.007951667,0.000005,0.00004,0.000765,0.011855,0.051833333,3.983,0,0,0.050333333,4.245,0.045,4.416166667,0.055666667,3.985666667,0.043,4.417833333
189,,,,,,,,,,,,,3.33333E-06,2.83333E-05,0,0,0.00009,0.001003333,0.000578333,0.007391667,6.66667E-06,0.000035,0.000731667,0.01109,0.054166667,3.931166667,0,0,0.051,4.194666667,0.044,4.371166667,0.049333333,3.93,0.041166667,4.374833333
190,,,,,,,,,,,,,6.66667E-06,0.000025,0,0,8.33333E-05,0.000913333,0.00051,0.006813333,3.33333E-06,2.83333E-05,0.00073,0.010358333,0.046166667,3.877,0,0,0.047833333,4.143666667,0.046666667,4.327166667,0.050333333,3.880666667,0.041833333,4.333666667
191,,,,,,,,,,,,,3.33333E-06,1.83333E-05,0,0,7.83333E-05,0.00083,0.000471667,0.006303333,0,0.000025,0.00064,0.009628333,0.050666667,3.830833333,0,0,0.047833333,4.095833333,0.044666667,4.2805,0.051333333,3.830333333,0.038666667,4.291833333
192,,,,,,,,,,,,,3.33333E-06,0.000015,0,0,9.16667E-05,0.000751667,0.000421667,0.005831667,3.33333E-06,0.000025,0.00064,0.008988333,0.052666667,3.780166667,0,0,0.047333333,4.048,0.043,4.235833333,0.0465,3.779,0.043666667,4.253166667
193,,,,,,,,,,,,,0,1.16667E-05,0,0,6.33333E-05,0.00066,0.000446667,0.00541,3.33333E-06,2.16667E-05,0.000558333,0.008348333,0.053333333,3.7275,0,0,0.0465,4.000666667,0.043333333,4.192833333,0.052166667,3.7325,0.0395,4.2095
194,,,,,,,,,,,,,1.66667E-06,1.16667E-05,0,0,0.000085,0.000596667,0.000376667,0.004963333,3.33333E-06,1.83333E-05,0.00055,0.00779,0.044666667,3.674166667,0,0,0.045833333,3.954166667,0.036833333,4.1495,0.046,3.680333333,0.042333333,4.17
195,,,,,,,,,,,,,1.66667E-06,0.00001,0,0,0.00005,0.000511667,0.000301667,0.004586667,0.000005,0.000015,0.00052,0.00724,0.049,3.6295,0,0,0.043333333,3.908333333,0.041333333,4.112666667,0.051666667,3.634333333,0.038,4.127666667
196,,,,,,,,,,,,,1.66667E-06,8.33333E-06,0,0,5.33333E-05,0.000461667,0.000351667,0.004285,0,0.00001,0.000455,0.00672,0.053833333,3.5805,0,0,0.047,3.865,0.037666667,4.071333333,0.045,3.582666667,0.040833333,4.089666667
197,,,,,,,,,,,,,3.33333E-06,6.66667E-06,0,0,0.000045,0.000408333,0.000311667,0.003933333,1.66667E-06,0.00001,0.000455,0.006265,0.046833333,3.526666667,0,0,0.043666667,3.818,0.040166667,4.033666667,0.047333333,3.537666667,0.044333333,4.048833333
198,,,,,,,,,,,,,1.66667E-06,3.33333E-06,0,0,4.83333E-05,0.000363333,0.000301667,0.003621667,1.66667E-06,8.33333E-06,0.00039,0.00581,0.046166667,3.479833333,0,0,0.0435,3.774333333,0.039166667,3.9935,0.051666667,3.490333333,0.035833333,4.0045
199,,,,,,,,,,,,,0,1.66667E-06,0,0,2.66667E-05,0.000315,0.00024,0.00332,0,6.66667E-06,0.000345,0.00542,0.044833333,3.433666667,0,0,0.043166667,3.730833333,0.041166667,3.954333333,0.048166667,3.438666667,0.035333333,3.968666667
200,,,,,,,,,,,,,1.66667E-06,1.66667E-06,0,0,2.33333E-05,0.000288333,0.000253333,0.00308,1.66667E-06,6.66667E-06,0.000393333,0.005075,0.048833333,3.388833333,0,0,0.041,3.687666667,0.039,3.913166667,0.048,3.3905,0.041833333,3.933333333
201,,,,,,,,,,,,,0,0,0,0,0.00003,0.000265,0.000193333,0.002826667,0,0.000005,0.000356667,0.004681667,0.043833333,3.34,0,0,0.04,3.646666667,0.035166667,3.874166667,0.043,3.3425,0.0355,3.8915
202,,,,,,,,,,,,,0,0,0,0,0.000025,0.000235,0.000246667,0.002633333,0,0.000005,0.000323333,0.004325,0.0475,3.296166667,0,0,0.045,3.606666667,0.034,3.839,0.041166667,3.2995,0.038166667,3.856
203,,,,,,,,,,,,,0,0,0,0,0.00002,0.00021,0.00019,0.002386667,1.66667E-06,0.000005,0.000271667,0.004001667,0.051166667,3.248666667,0,0,0.041,3.561666667,0.041166667,3.805,0.042,3.258333333,0.037166667,3.817833333
204,,,,,,,,,,,,,0,0,0,0,2.16667E-05,0.00019,0.000198333,0.002196667,0,3.33333E-06,0.000273333,0.00373,0.046,3.1975,0,0,0.0415,3.520666667,0.0395,3.763833333,0.044,3.216333333,0.034,3.780666667
205,,,,,,,,,,,,,0,0,0,0,0.000015,0.000168333,0.000185,0.001998333,0,3.33333E-06,0.000263333,0.003456667,0.0445,3.1515,0,0,0.041166667,3.479166667,0.033833333,3.724333333,0.0395,3.172333333,0.038166667,3.746666667
206,,,,,,,,,,,,,0,0,0,0,0.000015,0.000153333,0.00013,0.001813333,0,3.33333E-06,0.000218333,0.003193333,0.045833333,3.107,0,0,0.037666667,3.438,0.032,3.6905,0.040666667,3.132833333,0.033333333,3.7085
207,,,,,,,,,,,,,0,0,0,0,1.16667E-05,0.000138333,0.00015,0.001683333,0,3.33333E-06,0.000241667,0.002975,0.04,3.061166667,0,0,0.039,3.400333333,0.033166667,3.6585,0.042333333,3.092166667,0.0355,3.675166667
208,,,,,,,,,,,,,0,0,0,0,1.16667E-05,0.000126667,0.000135,0.001533333,1.66667E-06,3.33333E-06,0.000203333,0.002733333,0.038666667,3.021166667,0,0,0.042,3.361333333,0.034333333,3.625333333,0.044166667,3.049833333,0.035333333,3.639666667
209,,,,,,,,,,,,,0,0,0,0,1.66667E-05,0.000115,0.000125,0.001398333,0,1.66667E-06,0.000168333,0.00253,0.047333333,2.9825,0,0,0.032833333,3.319333333,0.031833333,3.591,0.041,3.005666667,0.0335,3.604333333
210,,,,,,,,,,,,,0,0,0,0,1.83333E-05,9.83333E-05,0.000108333,0.001273333,0,1.66667E-06,0.00017,0.002361667,0.037333333,2.935166667,0,0,0.037666667,3.2865,0.037666667,3.559166667,0.040666667,2.964666667,0.037666667,3.570833333
211,,,,,,,,,,,,,0,0,0,0,1.16667E-05,0.00008,8.33333E-05,0.001165,1.66667E-06,1.66667E-06,0.000173333,0.002191667,0.037,2.897833333,0,0,0.034166667,3.248833333,0.038333333,3.5215,0.0475,2.924,0.035333333,3.533166667
212,,,,,,,,,,,,,0,0,0,0,6.66667E-06,6.83333E-05,0.000095,0.001081667,0,0,0.000151667,0.002018333,0.0415,2.860833333,0,0,0.034,3.214666667,0.033,3.483166667,0.039666667,2.8765,0.033333333,3.497833333
213,,,,,,,,,,,,,0,0,0,0,0.000005,6.16667E-05,9.83333E-05,0.000986667,0,0,0.000128333,0.001866667,0.037833333,2.819333333,0,0,0.036333333,3.180666667,0.036833333,3.450166667,0.0355,2.836833333,0.035833333,3.4645
214,,,,,,,,,,,,,0,0,0,0,8.33333E-06,5.66667E-05,8.83333E-05,0.000888333,0,0,0.000131667,0.001738333,0.036833333,2.7815,0,0,0.036833333,3.144333333,0.030333333,3.413333333,0.037833333,2.801333333,0.034,3.428666667
215,,,,,,,,,,,,,0,0,0,0,0.00001,4.83333E-05,7.16667E-05,0.0008,0,0,0.00014,0.001606667,0.0405,2.744666667,0,0,0.035166667,3.1075,0.030166667,3.383,0.0325,2.7635,0.033,3.394666667
216,,,,,,,,,,,,,0,0,0,0,1.66667E-06,3.83333E-05,5.33333E-05,0.000728333,0,0,0.00012,0.001466667,0.039333333,2.704166667,0,0,0.035666667,3.072333333,0.032833333,3.352833333,0.034166667,2.731,0.034333333,3.361666667
217,,,,,,,,,,,,,0,0,0,0,3.33333E-06,3.66667E-05,6.16667E-05,0.000675,0,0,0.000111667,0.001346667,0.032333333,2.664833333,0,0,0.0405,3.036666667,0.03,3.32,0.039833333,2.696833333,0.031,3.327333333
218,,,,,,,,,,,,,0,0,0,0,0.000005,3.33333E-05,5.66667E-05,0.000613333,0,0,0.000105,0.001235,0.04,2.6325,0,0,0.035833333,2.996166667,0.0325,3.29,0.0395,2.657,0.034166667,3.296333333
219,,,,,,,,,,,,,0,0,0,0,3.33333E-06,2.83333E-05,5.16667E-05,0.000556667,0,0,9.66667E-05,0.00113,0.034,2.5925,0,0,0.033666667,2.960333333,0.033,3.2575,0.037333333,2.6175,0.031833333,3.262166667
220,,,,,,,,,,,,,0,0,0,0,0,0.000025,5.83333E-05,0.000505,0,0,0.0001,0.001033333,0.041166667,2.5585,0,0,0.035,2.926666667,0.032166667,3.2245,0.0365,2.580166667,0.033833333,3.230333333
221,,,,,,,,,,,,,0,0,0,0,3.33333E-06,0.000025,4.33333E-05,0.000446667,0,0,4.66667E-05,0.000933333,0.039,2.517333333,0,0,0.038833333,2.891666667,0.026666667,3.192333333,0.036333333,2.543666667,0.027833333,3.1965
222,,,,,,,,,,,,,0,0,0,0,3.33333E-06,2.16667E-05,3.83333E-05,0.000403333,0,0,0.00006,0.000886667,0.037333333,2.478333333,0,0,0.035666667,2.852833333,0.027,3.165666667,0.035833333,2.507333333,0.033666667,3.168666667
223,,,,,,,,,,,,,0,0,0,0,0,1.83333E-05,3.83333E-05,0.000365,0,0,7.83333E-05,0.000826667,0.034,2.441,0,0,0.033333333,2.817166667,0.030833333,3.138666667,0.035833333,2.4715,0.033833333,3.135
224,,,,,,,,,,,,,0,0,0,0,0,1.83333E-05,0.00003,0.000326667,0,0,6.16667E-05,0.000748333,0.035833333,2.407,0,0,0.030333333,2.783833333,0.028833333,3.107833333,0.035,2.435666667,0.028666667,3.101166667
225,,,,,,,,,,,,,0,0,0,0,1.66667E-06,1.83333E-05,2.83333E-05,0.000296667,0,0,5.33333E-05,0.000686667,0.034166667,2.371166667,0,0,0.032,2.7535,0.0315,3.079,0.034666667,2.400666667,0.031666667,3.0725
226,,,,,,,,,,,,,0,0,0,0,3.33333E-06,1.66667E-05,1.83333E-05,0.000268333,0,0,6.66667E-05,0.000633333,0.034166667,2.337,0,0,0.032,2.7215,0.030166667,3.0475,0.030166667,2.366,0.028166667,3.040833333
227,,,,,,,,,,,,,0,0,0,0,1.66667E-06,1.33333E-05,0.000015,0.00025,0,0,0.00005,0.000566667,0.033833333,2.302833333,0,0,0.028666667,2.6895,0.026333333,3.017333333,0.040166667,2.335833333,0.031333333,3.012666667
228,,,,,,,,,,,,,0,0,0,0,0,1.16667E-05,0.000025,0.000235,0,0,4.16667E-05,0.000516667,0.031333333,2.269,0,0,0.030666667,2.660833333,0.024166667,2.991,0.033833333,2.295666667,0.029666667,2.981333333
229,,,,,,,,,,,,,0,0,0,0,0,1.16667E-05,0.000015,0.00021,0,0,4.33333E-05,0.000475,0.032333333,2.237666667,0,0,0.031833333,2.630166667,0.030833333,2.966833333,0.031,2.261833333,0.027166667,2.951666667
230,,,,,,,,,,,,,0,0,0,0,1.66667E-06,1.16667E-05,8.33333E-06,0.000195,0,0,3.66667E-05,0.000431667,0.032666667,2.205333333,0,0,0.0315,2.598333333,0.030666667,2.936,0.032333333,2.230833333,0.026833333,2.9245
231,,,,,,,,,,,,,0,0,0,0,3.33333E-06,0.00001,1.16667E-05,0.000186667,0,0,0.00003,0.000395,0.029166667,2.172666667,0,0,0.035166667,2.566833333,0.025666667,2.905333333,0.030166667,2.1985,0.022166667,2.897666667
232,,,,,,,,,,,,,0,0,0,0,1.66667E-06,6.66667E-06,0.00001,0.000175,0,0,3.66667E-05,0.000365,0.03,2.1435,0,0,0.034833333,2.531666667,0.0255,2.879666667,0.0285,2.168333333,0.0275,2.8755
233,,,,,,,,,,,,,0,0,0,0,1.66667E-06,0.000005,1.83333E-05,0.000165,0,0,0.00003,0.000328333,0.030166667,2.1135,0,0,0.030166667,2.496833333,0.0285,2.854166667,0.032166667,2.139833333,0.029666667,2.848
234,,,,,,,,,,,,,0,0,0,0,0,3.33333E-06,8.33333E-06,0.000146667,0,0,2.33333E-05,0.000298333,0.031166667,2.083333333,0,0,0.0245,2.466666667,0.027833333,2.825666667,0.030833333,2.107666667,0.0305,2.818333333
235,,,,,,,,,,,,,0,0,0,0,0,3.33333E-06,1.33333E-05,0.000138333,0,0,1.66667E-05,0.000275,0.0305,2.052166667,0,0,0.029833333,2.442166667,0.028833333,2.797833333,0.032833333,2.076833333,0.025833333,2.787833333
236,,,,,,,,,,,,,0,0,0,0,0,3.33333E-06,0.000015,0.000125,0,0,2.33333E-05,0.000258333,0.03,2.021666667,0,0,0.0295,2.412333333,0.027166667,2.769,0.0305,2.044,0.025666667,2.762
237,,,,,,,,,,,,,0,0,0,0,1.66667E-06,3.33333E-06,1.16667E-05,0.00011,0,0,2.16667E-05,0.000235,0.031666667,1.991666667,0,0,0.028,2.382833333,0.025666667,2.741833333,0.029666667,2.0135,0.029333333,2.736333333
238,,,,,,,,,,,,,0,0,0,0,0,1.66667E-06,8.33333E-06,9.83333E-05,0,0,0.000025,0.000213333,0.033166667,1.96,0,0,0.027333333,2.354833333,0.023333333,2.716166667,0.030666667,1.983833333,0.024833333,2.707
239,,,,,,,,,,,,,0,0,0,0,1.66667E-06,1.66667E-06,0.000005,0.00009,0,0,2.16667E-05,0.000188333,0.03,1.926833333,0,0,0.025833333,2.3275,0.0245,2.692833333,0.028666667,1.953166667,0.025666667,2.682166667
240,,,,,,,,,,,,,0,0,0,0,0,0,0.00001,0.000085,0,0,1.83333E-05,0.000166667,0.028333333,1.896833333,0,0,0.027666667,2.301666667,0.026666667,2.668333333,0.031833333,1.9245,0.029333333,2.6565
241,,,,,,,,,,,,,0,0,0,0,0,0,1.16667E-05,0.000075,0,0,8.33333E-06,0.000148333,0.029666667,1.8685,0,0,0.029333333,2.274,0.026666667,2.641666667,0.0295,1.892666667,0.025166667,2.627166667
242,,,,,,,,,,,,,0,0,0,0,0,0,0.000005,6.33333E-05,0,0,1.16667E-05,0.00014,0.028333333,1.838833333,0,0,0.023333333,2.244666667,0.0265,2.615,0.028666667,1.863166667,0.026333333,2.602
243,,,,,,,,,,,,,0,0,0,0,0,0,6.66667E-06,5.83333E-05,0,0,1.33333E-05,0.000128333,0.028166667,1.8105,0,0,0.029,2.221333333,0.022166667,2.5885,0.030333333,1.8345,0.023166667,2.575666667
244,,,,,,,,,,,,,0,0,0,0,0,0,6.66667E-06,5.16667E-05,0,0,1.16667E-05,0.000115,0.030333333,1.782333333,0,0,0.0265,2.192333333,0.029,2.566333333,0.026333333,1.804166667,0.0255,2.5525
245,,,,,,,,,,,,,0,0,0,0,0,0,0.00001,0.000045,0,0,6.66667E-06,0.000103333,0.028333333,1.752,0,0,0.028333333,2.165833333,0.027333333,2.537333333,0.0265,1.777833333,0.023,2.527
246,,,,,,,,,,,,,0,0,0,0,0,0,0,0.000035,0,0,0.00001,9.66667E-05,0.0265,1.723666667,0,0,0.0265,2.1375,0.0255,2.51,0.027,1.751333333,0.026333333,2.504
247,,,,,,,,,,,,,0,0,0,0,0,0,3.33333E-06,0.000035,0,0,8.33333E-06,8.66667E-05,0.025166667,1.697166667,0,0,0.030833333,2.111,0.025333333,2.4845,0.029333333,1.724333333,0.0245,2.477666667
248,,,,,,,,,,,,,0,0,0,0,0,0,3.33333E-06,3.16667E-05,0,0,8.33333E-06,7.83333E-05,0.022333333,1.672,0,0,0.027333333,2.080166667,0.024666667,2.459166667,0.024833333,1.695,0.0235,2.453166667
249,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,2.83333E-05,0,0,0.000005,0.00007,0.027333333,1.649666667,0,0,0.026333333,2.052833333,0.022833333,2.4345,0.028,1.670166667,0.019333333,2.429666667
250,,,,,,,,,,,,,0,0,0,0,0,0,0,2.66667E-05,0,0,1.66667E-06,0.000065,0.025,1.622333333,0,0,0.027166667,2.0265,0.022166667,2.411666667,0.0245,1.642166667,0.024,2.410333333
251,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,2.66667E-05,0,0,0.000005,6.33333E-05,0.023666667,1.597333333,0,0,0.025833333,1.999333333,0.024166667,2.3895,0.022333333,1.617666667,0.024166667,2.386333333
252,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,0.000025,0,0,0.000005,5.83333E-05,0.0235,1.573666667,0,0,0.021166667,1.9735,0.022166667,2.365333333,0.023833333,1.595333333,0.022333333,2.362166667
253,,,,,,,,,,,,,0,0,0,0,0,0,3.33333E-06,2.33333E-05,0,0,0.00001,5.33333E-05,0.021333333,1.550166667,0,0,0.024833333,1.952333333,0.0235,2.343166667,0.025166667,1.5715,0.022666667,2.339833333
254,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,0.00002,0,0,3.33333E-06,4.33333E-05,0.026166667,1.528833333,0,0,0.027833333,1.9275,0.019166667,2.319666667,0.021333333,1.546333333,0.022666667,2.317166667
255,,,,,,,,,,,,,0,0,0,0,0,0,3.33333E-06,1.83333E-05,0,0,3.33333E-06,0.00004,0.0235,1.502666667,0,0,0.025166667,1.899666667,0.0235,2.3005,0.025,1.525,0.020833333,2.2945
256,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,0.000015,0,0,6.66667E-06,3.66667E-05,0.0245,1.479166667,0,0,0.021833333,1.8745,0.024833333,2.277,0.0255,1.5,0.020333333,2.273666667
257,,,,,,,,,,,,,0,0,0,0,0,0,3.33333E-06,1.33333E-05,0,0,0.000005,0.00003,0.0205,1.454666667,0,0,0.0235,1.852666667,0.024,2.252166667,0.0235,1.4745,0.0235,2.253333333
258,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,0.00001,0,0,3.33333E-06,0.000025,0.0215,1.434166667,0,0,0.026,1.829166667,0.0235,2.228166667,0.020166667,1.451,0.0235,2.229833333
259,,,,,,,,,,,,,0,0,0,0,0,0,0,8.33333E-06,0,0,3.33333E-06,2.16667E-05,0.021333333,1.412666667,0,0,0.024666667,1.803166667,0.021166667,2.204666667,0.024666667,1.430833333,0.019333333,2.206333333
260,,,,,,,,,,,,,0,0,0,0,0,0,0,8.33333E-06,0,0,0,1.83333E-05,0.0275,1.391333333,0,0,0.021166667,1.7785,0.0205,2.1835,0.023166667,1.406166667,0.016666667,2.187
261,,,,,,,,,,,,,0,0,0,0,0,0,0,8.33333E-06,0,0,1.66667E-06,1.83333E-05,0.020833333,1.363833333,0,0,0.023833333,1.757333333,0.020666667,2.163,0.023,1.383,0.018333333,2.170333333
262,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,8.33333E-06,0,0,0.000005,1.66667E-05,0.023666667,1.343,0,0,0.021833333,1.7335,0.021833333,2.142333333,0.021833333,1.36,0.0225,2.152
263,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,1.66667E-06,1.16667E-05,0.0235,1.319333333,0,0,0.018166667,1.711666667,0.024666667,2.1205,0.026166667,1.338166667,0.021833333,2.1295
264,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,1.66667E-06,0.00001,0.017666667,1.295833333,0,0,0.0245,1.6935,0.020666667,2.095833333,0.020666667,1.312,0.024166667,2.107666667
265,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,0,8.33333E-06,0.021333333,1.278166667,0,0,0.0185,1.669,0.0195,2.075166667,0.023666667,1.291333333,0.021833333,2.0835
266,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,0,8.33333E-06,0.022333333,1.256833333,0,0,0.019666667,1.6505,0.019,2.055666667,0.023333333,1.267666667,0.021166667,2.061666667
267,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,0,8.33333E-06,0.021833333,1.2345,0,0,0.018333333,1.630833333,0.02,2.036666667,0.022833333,1.244333333,0.019333333,2.0405
268,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,0,8.33333E-06,0.021,1.212666667,0,0,0.0195,1.6125,0.022833333,2.016666667,0.019333333,1.2215,0.022333333,2.021166667
269,,,,,,,,,,,,,0,0,0,0,0,0,0,6.66667E-06,0,0,1.66667E-06,8.33333E-06,0.017666667,1.191666667,0,0,0.0205,1.593,0.023166667,1.993833333,0.021166667,1.202166667,0.020333333,1.998833333
270,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,6.66667E-06,0,0,1.66667E-06,6.66667E-06,0.021666667,1.174,0,0,0.022333333,1.5725,0.016166667,1.970666667,0.019166667,1.181,0.019333333,1.9785
271,,,,,,,,,,,,,0,0,0,0,0,0,0,0.000005,0,0,1.66667E-06,0.000005,0.02,1.152333333,0,0,0.0205,1.550166667,0.023333333,1.9545,0.019666667,1.161833333,0.02,1.959166667
272,,,,,,,,,,,,,0,0,0,0,0,0,0,0.000005,0,0,0,3.33333E-06,0.019,1.132333333,0,0,0.019333333,1.529666667,0.022166667,1.931166667,0.019666667,1.142166667,0.017333333,1.939166667
273,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,0.000005,0,0,0,3.33333E-06,0.02,1.113333333,0,0,0.02,1.510333333,0.016166667,1.909,0.022166667,1.1225,0.019333333,1.921833333
274,,,,,,,,,,,,,0,0,0,0,0,0,0,3.33333E-06,0,0,1.66667E-06,3.33333E-06,0.016,1.093333333,0,0,0.018166667,1.490333333,0.0205,1.892833333,0.016166667,1.100333333,0.016666667,1.9025
275,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,3.33333E-06,0,0,0,1.66667E-06,0.018,1.077333333,0,0,0.0225,1.472166667,0.018666667,1.872333333,0.019,1.084166667,0.018833333,1.885833333
276,,,,,,,,,,,,,0,0,0,0,0,0,0,1.66667E-06,0,0,0,1.66667E-06,0.019,1.059333333,0,0,0.018,1.449666667,0.018666667,1.853666667,0.016666667,1.065166667,0.018166667,1.867
277,,,,,,,,,,,,,0,0,0,0,0,0,0,1.66667E-06,0,0,0,1.66667E-06,0.016166667,1.040333333,0,0,0.020166667,1.431666667,0.018166667,1.835,0.0175,1.0485,0.0205,1.848833333
278,,,,,,,,,,,,,0,0,0,0,0,0,0,1.66667E-06,0,0,0,1.66667E-06,0.017833333,1.024166667,0,0,0.018,1.4115,0.0185,1.816833333,0.017,1.031,0.018833333,1.828333333
279,,,,,,,,,,,,,0,0,0,0,0,0,0,1.66667E-06,0,0,0,1.66667E-06,0.0195,1.006333333,0,0,0.019666667,1.3935,0.018666667,1.798333333,0.018166667,1.014,0.019333333,1.8095
280,,,,,,,,,,,,,0,0,0,0,0,0,1.66667E-06,1.66667E-06,0,0,0,1.66667E-06,0.017,0.986833333,0,0,0.0195,1.373833333,0.018666667,1.779666667,0.017,0.995833333,0.017333333,1.790166667
281,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,1.66667E-06,1.66667E-06,0.019666667,0.969833333,0,0,0.020833333,1.354333333,0.017666667,1.761,0.016666667,0.978833333,0.016666667,1.772833333
282,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.016166667,0.950166667,0,0,0.018666667,1.3335,0.019333333,1.743333333,0.015666667,0.962166667,0.018166667,1.756166667
283,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.017666667,0.934,0,0,0.019333333,1.314833333,0.017166667,1.724,0.016333333,0.9465,0.018166667,1.738
284,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.018,0.916333333,0,0,0.015166667,1.2955,0.018,1.706833333,0.015166667,0.930166667,0.020833333,1.719833333
285,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.014666667,0.898333333,0,0,0.016833333,1.280333333,0.018333333,1.688833333,0.016166667,0.915,0.0165,1.699
286,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.014833333,0.883666667,0,0,0.017833333,1.2635,0.017833333,1.6705,0.015,0.898833333,0.019666667,1.6825
287,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.014833333,0.868833333,0,0,0.018333333,1.245666667,0.016666667,1.652666667,0.015833333,0.883833333,0.017166667,1.662833333
288,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013166667,0.854,0,0,0.018166667,1.227333333,0.019333333,1.636,0.018166667,0.868,0.0165,1.645666667
289,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0.840833333,0,0,0.015333333,1.209166667,0.018,1.616666667,0.015166667,0.849833333,0.017666667,1.629166667
290,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.012,0.827,0,0,0.016166667,1.193833333,0.015666667,1.598666667,0.017,0.834666667,0.016666667,1.6115
291,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.015333333,0.815,0,0,0.02,1.177666667,0.017333333,1.583,0.013166667,0.817666667,0.018833333,1.594833333
292,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.015666667,0.799666667,0,0,0.016333333,1.157666667,0.016666667,1.565666667,0.015833333,0.8045,0.016,1.576
293,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.016333333,0.784,0,0,0.018666667,1.141333333,0.0175,1.549,0.014166667,0.788666667,0.016166667,1.56
294,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.015166667,0.767666667,0,0,0.014666667,1.122666667,0.018166667,1.5315,0.0165,0.7745,0.015166667,1.543833333
295,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013166667,0.7525,0,0,0.016333333,1.108,0.014666667,1.513333333,0.0125,0.758,0.014666667,1.528666667
296,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.014,0.739333333,0,0,0.017,1.091666667,0.014666667,1.498666667,0.013,0.7455,0.0175,1.514
297,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013166667,0.725333333,0,0,0.0155,1.074666667,0.014166667,1.484,0.012166667,0.7325,0.015,1.4965
298,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013,0.712166667,0,0,0.014166667,1.059166667,0.014666667,1.469833333,0.013666667,0.720333333,0.0145,1.4815
299,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0.699166667,0,0,0.012166667,1.045,0.014666667,1.455166667,0.014,0.706666667,0.015166667,1.467
300,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013666667,0.685333333,0,0,0.014833333,1.032833333,0.0175,1.4405,0.011666667,0.692666667,0.013333333,1.451833333
301,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.012833333,0.671666667,0,0,0.017,1.018,0.016,1.423,0.012,0.681,0.015666667,1.4385
302,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.010333333,0.658833333,0,0,0.013666667,1.001,0.0135,1.407,0.013666667,0.669,0.016166667,1.422833333
303,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.011666667,0.6485,0,0,0.013,0.987333333,0.015,1.3935,0.012166667,0.655333333,0.014666667,1.406666667
304,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0.636833333,0,0,0.012333333,0.974333333,0.0125,1.3785,0.013,0.643166667,0.016333333,1.392
305,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.014666667,0.623,0,0,0.0145,0.962,0.016166667,1.366,0.012,0.630166667,0.014333333,1.375666667
306,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.010333333,0.608333333,0,0,0.011833333,0.9475,0.016666667,1.349833333,0.012333333,0.618166667,0.0195,1.361333333
307,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0.598,0,0,0.013666667,0.935666667,0.017,1.333166667,0.013333333,0.605833333,0.0165,1.341833333
308,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009166667,0.584166667,0,0,0.011666667,0.922,0.013,1.316166667,0.012333333,0.5925,0.013833333,1.325333333
309,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.011333333,0.575,0,0,0.0145,0.910333333,0.014,1.303166667,0.010833333,0.580166667,0.015666667,1.3115
310,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.011333333,0.563666667,0,0,0.012333333,0.895833333,0.013166667,1.289166667,0.0115,0.569333333,0.015,1.295833333
311,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.011666667,0.552333333,0,0,0.011666667,0.8835,0.017833333,1.276,0.011333333,0.557833333,0.014166667,1.280833333
312,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.011666667,0.540666667,0,0,0.013666667,0.871833333,0.015333333,1.258166667,0.009666667,0.5465,0.016166667,1.266666667
313,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0105,0.529,0,0,0.016333333,0.858166667,0.016666667,1.242833333,0.0115,0.536833333,0.013666667,1.2505
314,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.010166667,0.5185,0,0,0.014833333,0.841833333,0.014333333,1.226166667,0.009,0.525333333,0.010333333,1.236833333
315,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0105,0.508333333,0,0,0.011166667,0.827,0.0165,1.211833333,0.0105,0.516333333,0.0145,1.2265
316,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008333333,0.497833333,0,0,0.013333333,0.815833333,0.013833333,1.195333333,0.008666667,0.505833333,0.012,1.212
317,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009833333,0.4895,0,0,0.0115,0.8025,0.014166667,1.1815,0.0105,0.497166667,0.012833333,1.2
318,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009,0.479666667,0,0,0.014833333,0.791,0.014833333,1.167333333,0.010833333,0.486666667,0.0125,1.187166667
319,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.010666667,0.470666667,0,0,0.0115,0.776166667,0.012333333,1.1525,0.008166667,0.475833333,0.013,1.174666667
320,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008333333,0.46,0,0,0.012,0.764666667,0.015,1.140166667,0.008666667,0.467666667,0.012666667,1.161666667
321,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0085,0.451666667,0,0,0.009666667,0.752666667,0.013666667,1.125166667,0.008833333,0.459,0.0165,1.149
322,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009,0.443166667,0,0,0.0105,0.743,0.012833333,1.1115,0.009166667,0.450166667,0.013833333,1.1325
323,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.010833333,0.434166667,0,0,0.012,0.7325,0.013333333,1.098666667,0.008333333,0.441,0.013833333,1.118666667
324,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008833333,0.423333333,0,0,0.012333333,0.7205,0.0095,1.085333333,0.009,0.432666667,0.013,1.104833333
325,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009166667,0.4145,0,0,0.010333333,0.708166667,0.014833333,1.075833333,0.009166667,0.423666667,0.0145,1.091833333
326,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006833333,0.405333333,0,0,0.01,0.697833333,0.010833333,1.061,0.009166667,0.4145,0.013166667,1.077333333
327,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.01,0.3985,0,0,0.010833333,0.687833333,0.012666667,1.050166667,0.009333333,0.405333333,0.013833333,1.064166667
328,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009333333,0.3885,0,0,0.01,0.677,0.010666667,1.0375,0.007666667,0.396,0.0115,1.050333333
329,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005666667,0.379166667,0,0,0.009666667,0.667,0.0115,1.026833333,0.008333333,0.388333333,0.010166667,1.038833333
330,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.007333333,0.3735,0,0,0.009833333,0.657333333,0.013166667,1.015333333,0.007833333,0.38,0.009,1.028666667
331,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0.366166667,0,0,0.012666667,0.6475,0.012166667,1.002166667,0.007,0.372166667,0.0115,1.019666667
332,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008666667,0.360333333,0,0,0.008666667,0.634833333,0.012166667,0.99,0.008833333,0.365166667,0.011666667,1.008166667
333,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.009666667,0.351666667,0,0,0.009,0.626166667,0.012833333,0.977833333,0.009,0.356333333,0.0095,0.9965
334,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006,0.342,0,0,0.010166667,0.617166667,0.0105,0.965,0.008166667,0.347333333,0.013333333,0.987
335,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0075,0.336,0,0,0.009333333,0.607,0.009,0.9545,0.006333333,0.339166667,0.011166667,0.973666667
336,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.007,0.3285,0,0,0.009166667,0.597666667,0.012833333,0.9455,0.005666667,0.332833333,0.012666667,0.9625
337,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006833333,0.3215,0,0,0.0095,0.5885,0.0095,0.932666667,0.007166667,0.327166667,0.010166667,0.949833333
338,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008666667,0.314666667,0,0,0.006333333,0.579,0.007833333,0.923166667,0.007666667,0.32,0.011666667,0.939666667
339,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.007333333,0.306,0,0,0.0095,0.572666667,0.009833333,0.915333333,0.007,0.312333333,0.009833333,0.928
340,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.008166667,0.298666667,0,0,0.009333333,0.563166667,0.011166667,0.9055,0.006166667,0.305333333,0.01,0.918166667
341,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0075,0.2905,0,0,0.010666667,0.553833333,0.008333333,0.894333333,0.0085,0.299166667,0.0085,0.908166667
342,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0.283,0,0,0.0075,0.543166667,0.011333333,0.886,0.006166667,0.290666667,0.010666667,0.899666667
343,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005666667,0.277166667,0,0,0.0075,0.535666667,0.013333333,0.874666667,0.007166667,0.2845,0.011,0.889
344,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005166667,0.2715,0,0,0.0075,0.528166667,0.010833333,0.861333333,0.005166667,0.277333333,0.008166667,0.878
345,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.007333333,0.266333333,0,0,0.008833333,0.520666667,0.0115,0.8505,0.0055,0.272166667,0.010166667,0.869833333
346,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0065,0.259,0,0,0.008,0.511833333,0.009666667,0.839,0.0055,0.266666667,0.009,0.859666667
347,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006833333,0.2525,0,0,0.005833333,0.503833333,0.008833333,0.829333333,0.005833333,0.261166667,0.010333333,0.850666667
348,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0.245666667,0,0,0.007,0.498,0.009,0.8205,0.006333333,0.255333333,0.0115,0.840333333
349,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004333333,0.239833333,0,0,0.007166667,0.491,0.009833333,0.8115,0.004333333,0.249,0.011333333,0.828833333
350,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0.2355,0,0,0.0075,0.483833333,0.011666667,0.801666667,0.005166667,0.244666667,0.012833333,0.8175
351,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004,0.229333333,0,0,0.007833333,0.476333333,0.009833333,0.79,0.005833333,0.2395,0.008333333,0.804666667
352,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0.225333333,0,0,0.007333333,0.4685,0.009833333,0.780166667,0.006333333,0.233666667,0.010666667,0.796333333
353,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.006,0.219166667,0,0,0.008333333,0.461166667,0.009,0.770333333,0.006166667,0.227333333,0.0085,0.785666667
354,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005,0.213166667,0,0,0.0075,0.452833333,0.009,0.761333333,0.005,0.221166667,0.007833333,0.777166667
355,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005333333,0.208166667,0,0,0.0085,0.445333333,0.01,0.752333333,0.0045,0.216166667,0.0115,0.769333333
356,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003666667,0.202833333,0,0,0.006166667,0.436833333,0.008166667,0.742333333,0.007333333,0.211666667,0.009833333,0.757833333
357,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004666667,0.199166667,0,0,0.007666667,0.430666667,0.008833333,0.734166667,0.004,0.204333333,0.005833333,0.748
358,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003833333,0.1945,0,0,0.0085,0.423,0.008,0.725333333,0.004166667,0.200333333,0.010166667,0.742166667
359,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0.190666667,0,0,0.0065,0.4145,0.008833333,0.717333333,0.005,0.196166667,0.010833333,0.732
360,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005333333,0.187666667,0,0,0.006333333,0.408,0.009166667,0.7085,0.005333333,0.191166667,0.01,0.721166667
361,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005,0.182333333,0,0,0.005166667,0.401666667,0.008166667,0.699333333,0.0065,0.185833333,0.010333333,0.711166667
362,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0.177333333,0,0,0.006166667,0.3965,0.008,0.691166667,0.004833333,0.179333333,0.009333333,0.700833333
363,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004,0.174333333,0,0,0.004333333,0.390333333,0.008833333,0.683166667,0.0035,0.1745,0.008833333,0.6915
364,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004,0.170333333,0,0,0.007333333,0.386,0.009,0.674333333,0.0045,0.171,0.008166667,0.682666667
365,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004333333,0.166333333,0,0,0.007333333,0.378666667,0.007666667,0.665333333,0.002333333,0.1665,0.008,0.6745
366,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0.162,0,0,0.005666667,0.371333333,0.008,0.657666667,0.003,0.164166667,0.01,0.6665
367,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0.158833333,0,0,0.006,0.365666667,0.008666667,0.649666667,0.002833333,0.161166667,0.009166667,0.6565
368,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005,0.155666667,0,0,0.006666667,0.359666667,0.009833333,0.641,0.0045,0.158333333,0.008333333,0.647333333
369,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.004333333,0.150666667,0,0,0.006666667,0.353,0.007333333,0.631166667,0.003666667,0.153833333,0.008833333,0.639
370,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003666667,0.146333333,0,0,0.0055,0.346333333,0.009666667,0.623833333,0.003333333,0.150166667,0.007333333,0.630166667
371,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.005166667,0.142666667,0,0,0.004666667,0.340833333,0.007166667,0.614166667,0.002833333,0.146833333,0.008833333,0.622833333
372,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0.1375,0,0,0.006333333,0.336166667,0.007,0.607,0.004333333,0.144,0.006833333,0.614
373,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0.134666667,0,0,0.005166667,0.329833333,0.009,0.6,0.004166667,0.139666667,0.006833333,0.607166667
374,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002333333,0.131833333,0,0,0.004833333,0.324666667,0.007,0.591,0.003333333,0.1355,0.007333333,0.600333333
375,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003333333,0.1295,0,0,0.005,0.319833333,0.007,0.584,0.003666667,0.132166667,0.005166667,0.593
376,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0.126166667,0,0,0.005333333,0.314833333,0.008333333,0.577,0.004166667,0.1285,0.007333333,0.587833333
377,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0.123166667,0,0,0.0055,0.3095,0.0065,0.568666667,0.002833333,0.124333333,0.0065,0.5805
378,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0.12,0,0,0.006333333,0.304,0.007666667,0.562166667,0.002666667,0.1215,0.005666667,0.574
379,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002666667,0.117166667,0,0,0.004166667,0.297666667,0.008833333,0.5545,0.003333333,0.118833333,0.008,0.568333333
380,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.1145,0,0,0.005166667,0.2935,0.007,0.545666667,0.003833333,0.1155,0.007166667,0.560333333
381,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0.112666667,0,0,0.005666667,0.288333333,0.006666667,0.538666667,0.002666667,0.111666667,0.008333333,0.553166667
382,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0.109833333,0,0,0.005166667,0.282666667,0.009,0.532,0.002333333,0.109,0.006166667,0.544833333
383,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002666667,0.107,0,0,0.004333333,0.2775,0.007833333,0.523,0.003166667,0.106666667,0.006,0.538666667
384,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0035,0.104333333,0,0,0.003833333,0.273166667,0.006666667,0.515166667,0.003333333,0.1035,0.006833333,0.532666667
385,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0.100833333,0,0,0.0045,0.269333333,0.006166667,0.5085,0.002,0.100166667,0.006833333,0.525833333
386,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0.097666667,0,0,0.005,0.264833333,0.007,0.502333333,0.001166667,0.098166667,0.007666667,0.519
387,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003333333,0.094666667,0,0,0.004333333,0.259833333,0.008666667,0.495333333,0.002,0.097,0.008333333,0.511333333
388,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0.091333333,0,0,0.005833333,0.2555,0.0065,0.486666667,0.001,0.095,0.004333333,0.503
389,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002666667,0.089333333,0,0,0.007166667,0.249666667,0.007333333,0.480166667,0.002666667,0.094,0.006166667,0.498666667
390,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0.086666667,0,0,0.005666667,0.2425,0.008833333,0.472833333,0.0025,0.091333333,0.006,0.4925
391,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0.084666667,0,0,0.003666667,0.236833333,0.006833333,0.464,0.002,0.088833333,0.007,0.4865
392,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.082666667,0,0,0.0045,0.233166667,0.005166667,0.457166667,0.002333333,0.086833333,0.005666667,0.4795
393,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002333333,0.080833333,0,0,0.005,0.228666667,0.005666667,0.452,0.0025,0.0845,0.006,0.473833333
394,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.0785,0,0,0.003,0.223666667,0.008333333,0.446333333,0.002,0.082,0.005666667,0.467833333
395,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.076666667,0,0,0.004833333,0.220666667,0.004666667,0.438,0.002333333,0.08,0.006333333,0.462166667
396,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001666667,0.074833333,0,0,0.0035,0.215833333,0.007166667,0.433333333,0.001166667,0.077666667,0.006166667,0.455833333
397,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002166667,0.073166667,0,0,0.004166667,0.212333333,0.0045,0.426166667,0.002,0.0765,0.005833333,0.449666667
398,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.071,0,0,0.003666667,0.208166667,0.006333333,0.421666667,0.001666667,0.0745,0.005666667,0.443833333
399,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.069833333,0,0,0.004,0.2045,0.004,0.415333333,0.001666667,0.072833333,0.005333333,0.438166667
400,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.068666667,0,0,0.004166667,0.2005,0.006666667,0.411333333,0.002166667,0.071166667,0.006,0.432833333
401,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.066833333,0,0,0.003666667,0.196333333,0.004666667,0.404666667,0.002166667,0.069,0.0045,0.426833333
402,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0.065666667,0,0,0.003666667,0.192666667,0.0045,0.4,0.001166667,0.066833333,0.004,0.422333333
403,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0.062666667,0,0,0.004166667,0.189,0.005833333,0.3955,0.002166667,0.065666667,0.004833333,0.418333333
404,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002333333,0.060666667,0,0,0.0035,0.184833333,0.005833333,0.389666667,0.001833333,0.0635,0.006,0.4135
405,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0.058333333,0,0,0.002666667,0.181333333,0.005833333,0.383833333,0.0015,0.061666667,0.005,0.4075
406,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.056333333,0,0,0.003333333,0.178666667,0.004166667,0.378,0.002,0.060166667,0.005166667,0.4025
407,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.055166667,0,0,0.002833333,0.175333333,0.0045,0.373833333,0.001166667,0.058166667,0.003666667,0.397333333
408,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.054333333,0,0,0.003666667,0.1725,0.004833333,0.369333333,0.0015,0.057,0.007,0.393666667
409,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0.053666667,0,0,0.005333333,0.168833333,0.005166667,0.3645,0.001166667,0.0555,0.006166667,0.386666667
410,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.052333333,0,0,0.003333333,0.1635,0.004166667,0.359333333,0.001166667,0.054333333,0.005166667,0.3805
411,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0.051333333,0,0,0.002833333,0.160166667,0.0045,0.355166667,0.000666667,0.053166667,0.004666667,0.375333333
412,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001666667,0.0495,0,0,0.003333333,0.157333333,0.005166667,0.350666667,0.000833333,0.0525,0.004166667,0.370666667
413,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.002333333,0.047833333,0,0,0.003,0.154,0.005833333,0.3455,0.000833333,0.051666667,0.005333333,0.3665
414,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.0455,0,0,0.003166667,0.151,0.007333333,0.339666667,0.001833333,0.050833333,0.003333333,0.361166667
415,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.0445,0,0,0.0035,0.147833333,0.003833333,0.332333333,0.001833333,0.049,0.0065,0.357833333
416,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0015,0.043666667,0,0,0.003333333,0.144333333,0.0045,0.3285,0.000666667,0.047166667,0.005166667,0.351333333
417,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.042166667,0,0,0.005,0.141,0.004166667,0.324,0.001666667,0.0465,0.005,0.346166667
418,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001666667,0.0415,0,0,0.002166667,0.136,0.003166667,0.319833333,0.0015,0.044833333,0.0065,0.341166667
419,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.039833333,0,0,0.002666667,0.133833333,0.004166667,0.316666667,0.002166667,0.043333333,0.005,0.334666667
420,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.039166667,0,0,0.002833333,0.131166667,0.0045,0.3125,0.001166667,0.041166667,0.004166667,0.329666667
421,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.038166667,0,0,0.0025,0.128333333,0.004833333,0.308,0.000666667,0.04,0.0055,0.3255
422,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0.037666667,0,0,0.003666667,0.125833333,0.005833333,0.303166667,0.001166667,0.039333333,0.004833333,0.32
423,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.036333333,0,0,0.0025,0.122166667,0.004,0.297333333,0.000833333,0.038166667,0.005,0.315166667
424,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.035333333,0,0,0.002,0.119666667,0.0035,0.293333333,0.001166667,0.037333333,0.0045,0.310166667
425,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.034166667,0,0,0.003,0.117666667,0.004166667,0.289833333,0.000333333,0.036166667,0.003666667,0.305666667
426,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0015,0.033166667,0,0,0.001833333,0.114666667,0.003833333,0.285666667,0.000666667,0.035833333,0.002833333,0.302
427,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0.031666667,0,0,0.0025,0.112833333,0.003666667,0.281833333,0.0015,0.035166667,0.003833333,0.299166667
428,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0.0305,0,0,0.002333333,0.110333333,0.005333333,0.278166667,0.000333333,0.033666667,0.003666667,0.295333333
429,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.029166667,0,0,0.002166667,0.108,0.004166667,0.272833333,0.001666667,0.033333333,0.003166667,0.291666667
430,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.028166667,0,0,0.002,0.105833333,0.004,0.268666667,0.001333333,0.031666667,0.004,0.2885
431,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.0275,0,0,0.001833333,0.103833333,0.003,0.264666667,0.000666667,0.030333333,0.004166667,0.2845
432,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.0265,0,0,0.0015,0.102,0.002333333,0.261666667,0.001,0.029666667,0.005833333,0.280333333
433,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.025833333,0,0,0.002166667,0.1005,0.003666667,0.259333333,0.001166667,0.028666667,0.005333333,0.2745
434,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.025333333,0,0,0.002,0.098333333,0.004,0.255666667,0.000666667,0.0275,0.003666667,0.269166667
435,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.0245,0,0,0.003,0.096333333,0.004666667,0.251666667,0.001,0.026833333,0.0035,0.2655
436,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0.023833333,0,0,0.0015,0.093333333,0.0035,0.247,0.001333333,0.025833333,0.004333333,0.262
437,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.022833333,0,0,0.002333333,0.091833333,0.004166667,0.2435,0.000666667,0.0245,0.003,0.257666667
438,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.022666667,0,0,0.003166667,0.0895,0.005,0.239333333,0.0005,0.023833333,0.004666667,0.254666667
439,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.021833333,0,0,0.001333333,0.086333333,0.002833333,0.234333333,0.001,0.023333333,0.003666667,0.25
440,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.021833333,0,0,0.001833333,0.085,0.005166667,0.2315,0.0005,0.022333333,0.002833333,0.246333333
441,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.021333333,0,0,0.000833333,0.083166667,0.0025,0.226333333,0.000666667,0.021833333,0.004,0.2435
442,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.020666667,0,0,0.001,0.082333333,0.003166667,0.223833333,0.000833333,0.021166667,0.004,0.2395
443,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.020333333,0,0,0.0015,0.081333333,0.004,0.220666667,0.000333333,0.020333333,0.004166667,0.2355
444,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.0195,0,0,0.0015,0.079833333,0.001833333,0.216666667,0.000833333,0.02,0.003166667,0.231333333
445,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.018666667,0,0,0.002166667,0.078333333,0.0045,0.214833333,0.0005,0.019166667,0.002833333,0.228166667
446,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0.018166667,0,0,0.001333333,0.076166667,0.002,0.210333333,0.000333333,0.018666667,0.004333333,0.225333333
447,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.017333333,0,0,0.002333333,0.074833333,0.003666667,0.208333333,0.000166667,0.018333333,0.003666667,0.221
448,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.017,0,0,0.002,0.0725,0.002666667,0.204666667,0.0005,0.018166667,0.002333333,0.217333333
449,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.016333333,0,0,0.001333333,0.0705,0.002333333,0.202,0.000833333,0.017666667,0.003833333,0.215
450,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.015666667,0,0,0.000666667,0.069166667,0.003,0.199666667,0.000666667,0.016833333,0.003666667,0.211166667
451,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.015,0,0,0.001333333,0.0685,0.003333333,0.196666667,0.0005,0.016166667,0.003333333,0.2075
452,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.014333333,0,0,0.002,0.067166667,0.003166667,0.193333333,0.000166667,0.015666667,0.002666667,0.204166667
453,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0,0,0.000666667,0.065166667,0.002833333,0.190166667,0.001,0.0155,0.003333333,0.2015
454,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.013833333,0,0,0.001333333,0.0645,0.003166667,0.187333333,0.0005,0.0145,0.005,0.198166667
455,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.013833333,0,0,0.001,0.063166667,0.0025,0.184166667,0.0005,0.014,0.002833333,0.193166667
456,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.013666667,0,0,0.001333333,0.062166667,0.0035,0.181666667,0.0005,0.0135,0.003,0.190333333
457,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.013333333,0,0,0.001,0.060833333,0.003666667,0.178166667,0.000333333,0.013,0.0025,0.187333333
458,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.012833333,0,0,0.001166667,0.059833333,0.002333333,0.1745,0.000666667,0.012666667,0.002166667,0.184833333
459,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.012666667,0,0,0.001666667,0.058666667,0.003666667,0.172166667,0,0.012,0.003166667,0.182666667
460,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.012333333,0,0,0.0015,0.057,0.002833333,0.1685,0,0.012,0.0025,0.1795
461,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.011833333,0,0,0.001166667,0.0555,0.003166667,0.165666667,0.000166667,0.012,0.003166667,0.177
462,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.011333333,0,0,0.002833333,0.054333333,0.004333333,0.1625,0,0.011833333,0.002,0.173833333
463,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0.010833333,0,0,0.000833333,0.0515,0.002333333,0.158166667,0.000166667,0.011833333,0.002833333,0.171833333
464,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.010166667,0,0,0.001666667,0.050666667,0.002666667,0.155833333,0.000666667,0.011666667,0.0015,0.169
465,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.009666667,0,0,0.0005,0.049,0.004,0.153166667,0.000166667,0.011,0.003,0.1675
466,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.009333333,0,0,0.0015,0.0485,0.002333333,0.149166667,0.000333333,0.010833333,0.001833333,0.1645
467,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.009166667,0,0,0.000666667,0.047,0.002833333,0.146833333,0.000166667,0.0105,0.001,0.162666667
468,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.009,0,0,0.001333333,0.046333333,0.002666667,0.144,0.000333333,0.010333333,0.002833333,0.161666667
469,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.008833333,0,0,0.000666667,0.045,0.002166667,0.141333333,0.001,0.01,0.003833333,0.158833333
470,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.008666667,0,0,0.001666667,0.044333333,0.002333333,0.139166667,0.0005,0.009,0.002166667,0.155
471,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.0085,0,0,0.001333333,0.042666667,0.002166667,0.136833333,0,0.0085,0.002833333,0.152833333
472,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.008166667,0,0,0.001333333,0.041333333,0.002166667,0.134666667,0.0005,0.0085,0.001833333,0.15
473,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.007666667,0,0,0.000333333,0.04,0.0025,0.1325,0.000166667,0.008,0.002166667,0.148166667
474,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.007333333,0,0,0.001166667,0.039666667,0.0025,0.13,0,0.007833333,0.003166667,0.146
475,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.007,0,0,0.001333333,0.0385,0.001333333,0.1275,0.0005,0.007833333,0.002666667,0.142833333
476,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.006666667,0,0,0.0005,0.037166667,0.002,0.126166667,0.000166667,0.007333333,0.002166667,0.140166667
477,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.0065,0,0,0.001,0.036666667,0.002833333,0.124166667,0.0005,0.007166667,0.002666667,0.138
478,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.006166667,0,0,0.001,0.035666667,0.001166667,0.121333333,0,0.006666667,0.002833333,0.135333333
479,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0,0,0.001166667,0.034666667,0.002166667,0.120166667,0,0.006666667,0.002833333,0.1325
480,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0,0,0.000833333,0.0335,0.001333333,0.118,0.000166667,0.006666667,0.002166667,0.129666667
481,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005833333,0,0,0.000666667,0.032666667,0.001166667,0.116666667,0,0.0065,0.002833333,0.1275
482,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.005833333,0,0,0.001333333,0.032,0.002666667,0.1155,0.000333333,0.0065,0.002166667,0.124666667
483,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.0055,0,0,0.000666667,0.030666667,0.002166667,0.112833333,0,0.006166667,0.001833333,0.1225
484,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.005,0,0,0.000666667,0.03,0.001333333,0.110666667,0.000166667,0.006166667,0.0015,0.120666667
485,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0045,0,0,0.001,0.029333333,0.001833333,0.109333333,0.000166667,0.006,0.000833333,0.119166667
486,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0045,0,0,0.001333333,0.028333333,0.001833333,0.1075,0,0.005833333,0.001166667,0.118333333
487,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.004333333,0,0,0.001,0.027,0.002,0.105666667,0.000333333,0.005833333,0.002333333,0.117166667
488,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.004166667,0,0,0.000833333,0.026,0.0015,0.103666667,0.000333333,0.0055,0.002333333,0.114833333
489,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.004,0,0,0.000333333,0.025166667,0.002,0.102166667,0.000166667,0.005166667,0.001666667,0.1125
490,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.004,0,0,0.000666667,0.024833333,0.001,0.100166667,0.000166667,0.005,0.001666667,0.110833333
491,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003833333,0,0,0.000666667,0.024166667,0.001,0.099166667,0,0.004833333,0.001666667,0.109166667
492,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003666667,0,0,0.001166667,0.0235,0.002333333,0.098166667,0,0.004833333,0.001,0.1075
493,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003666667,0,0,0.000833333,0.022333333,0.0015,0.095833333,0,0.004833333,0.001333333,0.1065
494,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003666667,0,0,0.000333333,0.0215,0.002666667,0.094333333,0.000166667,0.004833333,0.002166667,0.105166667
495,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0035,0,0,0.000666667,0.021166667,0.001333333,0.091666667,0.000333333,0.004666667,0.001666667,0.103
496,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003333333,0,0,0.0005,0.0205,0.001833333,0.090333333,0.000333333,0.004333333,0.001333333,0.101333333
497,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003333333,0,0,0.000833333,0.02,0.002166667,0.0885,0.000333333,0.004,0.001166667,0.1
498,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003333333,0,0,0.000166667,0.019166667,0.001,0.086333333,0.000166667,0.003666667,0.001166667,0.098833333
499,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0,0,0.000333333,0.019,0.001166667,0.085333333,0.000166667,0.0035,0.001666667,0.097666667
500,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0,0,0.0005,0.018666667,0.001333333,0.084166667,0,0.003333333,0.001833333,0.096
501,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0,0,0.000166667,0.018166667,0.001666667,0.082833333,0.000333333,0.003333333,0.001333333,0.094166667
502,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003166667,0,0,0.000333333,0.018,0.001166667,0.081166667,0,0.003,0.001,0.092833333
503,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0.000166667,0.017666667,0.001,0.08,0,0.003,0.001333333,0.091833333
504,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0,0.0175,0.001166667,0.079,0.000166667,0.003,0.001,0.0905
505,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003,0,0,0.000833333,0.0175,0.0005,0.077833333,0,0.002833333,0.001333333,0.0895
506,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002833333,0,0,0.000333333,0.016666667,0.001333333,0.077333333,0.000166667,0.002833333,0.001,0.088166667
507,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002833333,0,0,0.0005,0.016333333,0.002,0.076,0.000333333,0.002666667,0.002,0.087166667
508,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002666667,0,0,0.000333333,0.015833333,0.000833333,0.074,0,0.002333333,0.001,0.085166667
509,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0025,0,0,0.000166667,0.0155,0.001333333,0.073166667,0.000166667,0.002333333,0.000333333,0.084166667
510,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0025,0,0,0.000166667,0.015333333,0.001,0.071833333,0,0.002166667,0.001833333,0.083833333
511,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002333333,0,0,0.0005,0.015166667,0.001333333,0.070833333,0.000166667,0.002166667,0.002,0.082
512,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002166667,0,0,0.000666667,0.014666667,0.001666667,0.0695,0,0.002,0.0005,0.08
513,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002,0,0,0.000333333,0.014,0.001,0.067833333,0,0.002,0.001166667,0.0795
514,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001833333,0,0,0.0005,0.013666667,0.000666667,0.066833333,0.0005,0.002,0.001,0.078333333
515,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001666667,0,0,0.0005,0.013166667,0.001333333,0.066166667,0,0.0015,0.001166667,0.077333333
516,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0015,0,0,0,0.012666667,0.000833333,0.064833333,0.000166667,0.0015,0.001166667,0.076166667
517,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0015,0,0,0.000333333,0.012666667,0.000166667,0.064,0,0.001333333,0.0015,0.075
518,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0015,0,0,0.000333333,0.012333333,0.001,0.063833333,0,0.001333333,0.001166667,0.0735
519,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0015,0,0,0.000333333,0.012,0.001,0.062833333,0.000166667,0.001333333,0.001,0.072333333
520,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0,0,0.0005,0.011666667,0.001,0.061833333,0,0.001166667,0.0015,0.071333333
521,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0,0,0.000166667,0.011166667,0.0005,0.060833333,0,0.001166667,0.001166667,0.069833333
522,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001333333,0,0,0.000333333,0.011,0.0015,0.060333333,0,0.001166667,0.0005,0.068666667
523,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0,0,0,0.010666667,0.0015,0.058833333,0,0.001166667,0.001,0.068166667
524,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0,0,0.000166667,0.010666667,0.001333333,0.057333333,0,0.001166667,0.001,0.067166667
525,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0,0,0.000166667,0.0105,0.001333333,0.056,0,0.001166667,0.000666667,0.066166667
526,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001166667,0,0,0.000333333,0.010333333,0.0005,0.054666667,0,0.001166667,0.000833333,0.0655
527,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.0005,0.01,0.000666667,0.054166667,0,0.001166667,0.001166667,0.064666667
528,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.0005,0.0095,0.0005,0.0535,0,0.001166667,0.001166667,0.0635
529,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000333333,0.009,0.001,0.053,0,0.001166667,0.0015,0.062333333
530,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000166667,0.008666667,0.0005,0.052,0,0.001166667,0.0005,0.060833333
531,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000333333,0.0085,0.001166667,0.0515,0.000166667,0.001166667,0.000833333,0.060333333
532,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001,0,0,0.000166667,0.008166667,0.001333333,0.050333333,0,0.001,0.001333333,0.0595
533,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.008,0.001333333,0.049,0,0.001,0.0015,0.058166667
534,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.007833333,0.001333333,0.047666667,0,0.001,0.002,0.056666667
535,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.007833333,0.001333333,0.046333333,0,0.001,0.001333333,0.054666667
536,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.007833333,0.000333333,0.045,0,0.001,0.000666667,0.053333333
537,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.007833333,0.001,0.044666667,0,0.001,0.001333333,0.052666667
538,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.007666667,0.001166667,0.043666667,0,0.001,0.0005,0.051333333
539,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.0075,0.001166667,0.0425,0,0.001,0.001,0.050833333
540,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.0075,0.001166667,0.041333333,0,0.001,0.000833333,0.049833333
541,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.0005,0.007333333,0.000666667,0.040166667,0.000166667,0.001,0.000833333,0.049
542,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000333333,0.006833333,0.000833333,0.0395,0.000166667,0.000833333,0.000666667,0.048166667
543,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.0065,0.000166667,0.038666667,0,0.000666667,0.0005,0.0475
544,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.0065,0.000833333,0.0385,0,0.000666667,0.001,0.047
545,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000833333,0,0,0.000166667,0.006333333,0.0015,0.037666667,0,0.000666667,0.001333333,0.046
546,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0,0,0,0.006166667,0.000666667,0.036166667,0,0.000666667,0,0.044666667
547,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000666667,0,0,0.000166667,0.006166667,0.0005,0.0355,0.000166667,0.000666667,0.000333333,0.044666667
548,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.006,0.000833333,0.035,0.000166667,0.0005,0.000333333,0.044333333
549,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.005833333,0.000833333,0.034166667,0,0.000333333,0.000166667,0.044
550,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.005833333,0.000666667,0.033333333,0,0.000333333,0.000833333,0.043833333
551,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.005666667,0.000833333,0.032666667,0.000166667,0.000333333,0.001,0.043
552,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0055,0.0005,0.031833333,0,0.000166667,0.001333333,0.042
553,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.0055,0.001,0.031333333,0,0.000166667,0.000333333,0.040666667
554,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000333333,0.005333333,0.0005,0.030333333,0,0.000166667,0.000833333,0.040333333
555,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.005,0.0005,0.029833333,0,0.000166667,0.000833333,0.0395
556,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0005,0,0,0,0.004833333,0.0005,0.029333333,0,0.000166667,0.001,0.038666667
557,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0.000166667,0.004833333,0.000333333,0.028833333,0,0.000166667,0.0005,0.037666667
558,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0.0005,0.004666667,0.0005,0.0285,0,0.000166667,0.000833333,0.037166667
559,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.004166667,0.000666667,0.028,0,0.000166667,0.0005,0.036333333
560,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000333333,0,0,0.000666667,0.004166667,0.0005,0.027333333,0,0.000166667,0.000666667,0.035833333
561,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000333333,0.0035,0.000333333,0.026833333,0,0.000166667,0.000666667,0.035166667
562,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003166667,0.000666667,0.0265,0,0.000166667,0.000666667,0.0345
563,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003166667,0.000666667,0.025833333,0,0.000166667,0.000666667,0.033833333
564,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003166667,0.0005,0.025166667,0,0.000166667,0.000833333,0.033166667
565,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.003166667,0.0005,0.024666667,0,0.000166667,0.001,0.032333333
566,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003,0.000833333,0.024166667,0,0.000166667,0.000833333,0.031333333
567,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003,0.000166667,0.023333333,0,0.000166667,0.001,0.0305
568,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003,0.000166667,0.023166667,0,0.000166667,0.000333333,0.0295
569,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.003,0.000333333,0.023,0,0.000166667,0.000833333,0.029166667
570,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.003,0.000166667,0.022666667,0,0.000166667,0.001,0.028333333
571,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.002833333,0.0005,0.0225,0,0.000166667,0.000666667,0.027333333
572,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002666667,0,0.022,0,0.000166667,0.000333333,0.026666667
573,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002666667,0.000666667,0.022,0,0.000166667,0.000333333,0.026333333
574,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002666667,0.000166667,0.021333333,0,0.000166667,0.000833333,0.026
575,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.002666667,0.000333333,0.021166667,0,0.000166667,0.001,0.025166667
576,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.0025,0.0005,0.020833333,0,0.000166667,0.001166667,0.024166667
577,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002333333,0.000666667,0.020333333,0,0.000166667,0.000666667,0.023
578,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002333333,0.0005,0.019666667,0.000166667,0.000166667,0.000333333,0.022333333
579,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002333333,0.0005,0.019166667,0,0,0.000333333,0.022
580,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000333333,0.002333333,0.000833333,0.018666667,0,0,0.000333333,0.021666667
581,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.002,0.0005,0.017833333,0,0,0.000166667,0.021333333
582,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.002,0.0005,0.017333333,0,0,0.000166667,0.021166667
583,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001833333,0.000166667,0.016833333,0,0,0.000666667,0.021
584,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001833333,0.0005,0.016666667,0,0,0.000333333,0.020333333
585,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001833333,0.000166667,0.016166667,0,0,0.000166667,0.02
586,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001833333,0.000333333,0.016,0,0,0.000333333,0.019833333
587,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001833333,0.0005,0.015666667,0,0,0.000166667,0.0195
588,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001666667,0,0.015166667,0,0,0.000333333,0.019333333
589,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001666667,0.000166667,0.015166667,0,0,0.000666667,0.019
590,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001666667,0.0005,0.015,0,0,0.0005,0.018333333
591,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001666667,0.000333333,0.0145,0,0,0.000333333,0.017833333
592,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001666667,0.000166667,0.014166667,0,0,0.000166667,0.0175
593,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000333333,0.001666667,0.000333333,0.014,0,0,0.0005,0.017333333
594,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000666667,0.013666667,0,0,0.000166667,0.016833333
595,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000166667,0.013,0,0,0.000333333,0.016666667
596,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000333333,0.012833333,0,0,0.000333333,0.016333333
597,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000166667,0.0125,0,0,0.000166667,0.016
598,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000166667,0.012333333,0,0,0.000666667,0.015833333
599,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000166667,0.012166667,0,0,0.000666667,0.015166667
600,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0,0.012,0,0,0.0005,0.0145
601,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000166667,0.012,0,0,0.000166667,0.014
602,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000333333,0.011833333,0,0,0.000333333,0.013833333
603,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001333333,0.000333333,0.0115,0,0,0.000166667,0.0135
604,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001333333,0.000333333,0.011166667,0,0,0,0.013333333
605,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667,0,0.010833333,0,0,0.000333333,0.013333333
606,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667,0.000166667,0.010833333,0,0,0.000166667,0.013
607,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667,0.0005,0.010666667,0,0,0.000666667,0.012833333
608,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667,0.000166667,0.010166667,0,0,0.000333333,0.012166667
609,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001166667,0.000166667,0.01,0,0,0.000666667,0.011833333
610,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001,0.000166667,0.009833333,0,0,0.000833333,0.011166667
611,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333,0.000166667,0.009666667,0,0,0,0.010333333
612,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.000833333,0.000166667,0.0095,0,0,0.000333333,0.010333333
613,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0,0.009333333,0,0,0,0.01
614,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000166667,0.009333333,0,0,0.000333333,0.01
615,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000333333,0.009166667,0,0,0.0005,0.009666667
616,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.0005,0.008833333,0,0,0,0.009166667
617,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000166667,0.008333333,0,0,0.000166667,0.009166667
618,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0,0.008166667,0,0,0.000166667,0.009
619,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000166667,0.008166667,0,0,0,0.008833333
620,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000333333,0.008,0,0,0.000166667,0.008833333
621,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0,0.007666667,0,0,0,0.008666667
622,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0,0.007666667,0,0,0.000333333,0.008666667
623,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0,0.007666667,0,0,0.000166667,0.008333333
624,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000333333,0.007666667,0,0,0.000166667,0.008166667
625,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667,0.000333333,0.007333333,0,0,0.000333333,0.008
626,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.000666667,0,0.007,0,0,0,0.007666667
627,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000333333,0.0005,0.000166667,0.007,0,0,0.000166667,0.007666667
628,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000166667,0.000333333,0.006833333,0,0,0,0.0075
629,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000166667,0.000166667,0.0065,0,0,0.000166667,0.0075
630,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.000166667,0,0.006333333,0,0,0.000833333,0.007333333
631,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0,0.000166667,0.006333333,0,0,0.000333333,0.0065
632,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000166667,0,0,0,0,0,0.006166667,0,0,0.000166667,0.006166667
633,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0,0,0,0.006
634,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0,0,0.000166667,0.006
635,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0,0,0.000166667,0.005833333
636,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.006166667,0,0,0,0.005666667
637,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.006166667,0,0,0,0.005666667
638,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.005833333,0,0,0.000333333,0.005666667
639,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.005333333,0,0,0,0.005333333
640,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005166667,0,0,0.000166667,0.005333333
641,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005166667,0,0,0,0.005166667
642,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.005166667,0,0,0,0.005166667
643,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005,0,0,0,0.005166667
644,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005,0,0,0,0.005166667
645,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.005,0,0,0.000333333,0.005166667
646,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.004666667,0,0,0,0.004833333
647,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.0045,0,0,0,0.004833333
648,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.004166667,0,0,0,0.004833333
649,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0.004166667,0,0,0,0.004833333
650,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003833333,0,0,0,0.004833333
651,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003666667,0,0,0.000166667,0.004833333
652,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0035,0,0,0,0.004666667
653,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0035,0,0,0,0.004666667
654,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0035,0,0,0.000333333,0.004666667
655,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003333333,0,0,0.000333333,0.004333333
656,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003166667,0,0,0,0.004
657,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003166667,0,0,0,0.004
658,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0,0.004
659,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0,0.004
660,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0,0.004
661,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.003,0,0,0.000166667,0.004
662,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.003,0,0,0.000166667,0.003833333
663,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002833333,0,0,0,0.003666667
664,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002666667,0,0,0,0.003666667
665,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002666667,0,0,0,0.003666667
666,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002666667,0,0,0.000333333,0.003666667
667,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0025,0,0,0,0.003333333
668,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0025,0,0,0.000166667,0.003333333
669,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0025,0,0,0,0.003166667
670,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0025,0,0,0,0.003166667
671,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002333333,0,0,0,0.003166667
672,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002333333,0,0,0,0.003166667
673,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002166667,0,0,0,0.003166667
674,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002166667,0,0,0,0.003166667
675,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002166667,0,0,0,0.003166667
676,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002166667,0,0,0,0.003166667
677,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002166667,0,0,0,0.003166667
678,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.002,0,0,0.000166667,0.003166667
679,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.002,0,0,0,0.003
680,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0,0,0.0005,0.003
681,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001833333,0,0,0,0.0025
682,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0.001833333,0,0,0,0.0025
683,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001333333,0,0,0,0.0025
684,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001333333,0,0,0,0.0025
685,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001166667,0,0,0,0.0025
686,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001166667,0,0,0,0.0025
687,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.0025
688,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.0025
689,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000166667,0.0025
690,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002333333
691,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000166667,0.002333333
692,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002166667
693,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000166667,0.002166667
694,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002
695,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002
696,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002
697,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002
698,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.002
699,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0.000166667,0.002
700,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.001,0,0,0,0.001833333
701,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.001,0,0,0,0.001833333
702,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.001833333
703,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.001666667
704,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.001666667
705,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.001666667
706,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.001666667
707,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.001666667
708,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0.000166667,0.001666667
709,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000833333,0,0,0,0.0015
710,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000833333,0,0,0,0.0015
711,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0,0,0,0.0015
712,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667,0,0,0,0.0015
713,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000666667,0,0,0,0.0015
714,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
715,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
716,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
717,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
718,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
719,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
720,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.0015
721,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0.000166667,0.0015
722,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0005,0,0,0,0.001333333
723,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0005,0,0,0,0.001333333
724,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.001333333
725,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0.000166667,0.001333333
726,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.001166667
727,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.001166667
728,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.001166667
729,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333,0,0,0,0.001166667
730,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000333333,0,0,0,0.001166667
731,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667
732,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667
733,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.001166667
734,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001166667
735,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.001
736,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
737,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
738,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
739,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
740,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
741,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
742,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
743,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
744,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
745,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000833333
746,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0.000166667,0.000833333
747,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0,0,0,0.000666667
748,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000166667,0,0,0,0.000666667
749,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
750,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
751,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
752,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
753,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
754,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
755,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
756,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
757,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
758,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
759,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
760,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
761,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000666667
762,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000666667
763,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.0005
764,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000333333
765,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000333333
766,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
767,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
768,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
769,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
770,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
771,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
772,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
773,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
774,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
775,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
776,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
777,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
778,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
779,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
780,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
781,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
782,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
783,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
784,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
785,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
786,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
787,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
788,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
789,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
790,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
791,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
792,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
793,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
794,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
795,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
796,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
797,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
798,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
799,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
800,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
801,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
802,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
803,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
804,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
805,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
806,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
807,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
808,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
809,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
810,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
811,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
812,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
813,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
814,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
815,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
816,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
817,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
818,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
819,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
820,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
821,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
822,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
823,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
824,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
825,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
826,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
827,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
828,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
829,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
830,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
831,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
832,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
833,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
834,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
835,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
836,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667
837,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000166667,0.000166667
838,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
839,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
840,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
841,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
842,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
843,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
844,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
845,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
846,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
847,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
848,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
849,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
850,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
851,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
852,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
853,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
854,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
855,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
856,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
857,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
858,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
859,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
860,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
861,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
862,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
863,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
864,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
865,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
866,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
867,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
868,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
869,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
870,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
871,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
872,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
873,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
874,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
875,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
876,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
877,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
878,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
879,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
880,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
881,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
882,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
883,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
884,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
885,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
886,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
887,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
888,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
889,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
890,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
891,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
892,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
893,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
894,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
895,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
896,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
897,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
898,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
899,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
900,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
901,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
902,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
903,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
904,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
905,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
906,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
907,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
908,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
909,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
910,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
911,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
912,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
913,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
914,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
915,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
916,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
917,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
918,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
919,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
920,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
921,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
922,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
923,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
924,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
925,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
926,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
927,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
928,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
929,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
930,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
931,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
932,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
933,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
934,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
935,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
936,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
937,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
938,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
939,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
940,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
941,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
942,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
943,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
944,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
945,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
946,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
947,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
948,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
949,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
950,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
951,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
952,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
953,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
954,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
955,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
956,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
957,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
958,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
959,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
960,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
961,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
962,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
963,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
964,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
965,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
966,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
967,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
968,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
969,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
970,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
971,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
972,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
973,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
974,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
975,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
976,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
977,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
978,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
979,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
980,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
981,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
982,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
983,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
984,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
985,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
986,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
987,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
988,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
989,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
990,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
991,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
992,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
993,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
994,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
995,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
996,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
997,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
998,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
999,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
1999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
2999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
3999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
4999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
5999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
6999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
7999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
8999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9000,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9001,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9002,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9003,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9004,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9005,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9006,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9007,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9008,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9009,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9010,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9011,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9012,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9013,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9014,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9015,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9016,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9017,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9018,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9019,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9020,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9021,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9022,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9023,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9024,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9025,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9026,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9027,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9028,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9029,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9030,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9031,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9032,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9033,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9034,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9035,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9036,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9037,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9038,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9039,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9040,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9041,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9042,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9043,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9044,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9045,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9046,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9047,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9048,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9049,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9050,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9051,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9052,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9053,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9054,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9055,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9056,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9057,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9058,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9059,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9060,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9061,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9062,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9063,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9064,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9065,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9066,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9067,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9068,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9069,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9070,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9071,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9072,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9073,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9074,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9075,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9076,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9077,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9078,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9079,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9080,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9081,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9082,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9083,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9084,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9085,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9086,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9087,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9088,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9089,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9090,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9091,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9092,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9093,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9094,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9095,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9096,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9097,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9098,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9099,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9100,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9101,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9102,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9103,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9104,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9105,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9106,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9107,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9108,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9109,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9110,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9111,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9112,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9113,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9114,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9115,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9116,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9117,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9118,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9119,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9120,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9121,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9122,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9123,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9124,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9125,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9126,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9127,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9128,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9129,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9130,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9131,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9132,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9133,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9134,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9135,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9136,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9137,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9138,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9139,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9140,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9141,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9142,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9143,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9144,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9145,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9146,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9147,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9148,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9149,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9150,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9151,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9152,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9153,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9154,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9155,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9156,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9157,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9158,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9159,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9160,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9161,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9162,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9163,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9164,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9165,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9166,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9167,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9168,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9169,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9170,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9171,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9172,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9173,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9174,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9175,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9176,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9177,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9178,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9179,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9180,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9181,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9182,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9183,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9184,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9185,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9186,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9187,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9188,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9189,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9190,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9191,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9192,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9193,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9194,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9195,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9196,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9197,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9198,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9199,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9200,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9201,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9202,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9203,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9204,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9205,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9206,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9207,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9208,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9209,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9210,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9211,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9212,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9213,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9214,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9215,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9216,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9217,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9218,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9219,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9220,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9221,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9222,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9223,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9224,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9225,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9226,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9227,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9228,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9229,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9230,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9231,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9232,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9233,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9234,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9235,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9236,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9237,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9238,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9239,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9240,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9241,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9242,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9243,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9244,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9245,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9246,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9247,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9248,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9249,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9250,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9251,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9252,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9253,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9254,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9255,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9256,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9257,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9258,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9259,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9260,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9261,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9262,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9263,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9264,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9265,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9266,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9267,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9268,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9269,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9270,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9271,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9272,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9273,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9274,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9275,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9276,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9277,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9278,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9279,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9280,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9281,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9282,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9283,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9284,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9285,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9286,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9287,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9288,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9289,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9290,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9291,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9292,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9293,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9294,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9295,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9296,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9297,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9298,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9299,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9300,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9301,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9302,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9303,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9304,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9305,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9306,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9307,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9308,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9309,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9310,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9311,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9312,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9313,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9314,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9315,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9316,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9317,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9318,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9319,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9320,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9321,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9322,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9323,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9324,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9325,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9326,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9327,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9328,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9329,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9330,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9331,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9332,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9333,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9334,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9335,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9336,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9337,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9338,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9339,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9340,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9341,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9342,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9343,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9344,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9345,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9346,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9347,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9348,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9349,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9350,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9351,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9352,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9353,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9354,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9355,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9356,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9357,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9358,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9359,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9360,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9361,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9362,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9363,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9364,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9365,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9366,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9367,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9368,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9369,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9370,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9371,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9372,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9373,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9374,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9375,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9376,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9377,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9378,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9379,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9380,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9381,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9382,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9383,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9384,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9385,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9386,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9387,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9388,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9389,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9390,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9391,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9392,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9393,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9394,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9395,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9396,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9397,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9398,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9399,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9400,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9401,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9402,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9403,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9404,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9405,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9406,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9407,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9408,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9409,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9410,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9411,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9412,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9413,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9414,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9415,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9416,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9417,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9418,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9419,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9420,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9421,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9422,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9423,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9424,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9425,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9426,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9427,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9428,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9429,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9430,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9431,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9432,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9433,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9434,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9435,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9436,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9437,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9438,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9439,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9440,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9441,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9442,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9443,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9444,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9445,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9446,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9447,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9448,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9449,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9450,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9451,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9452,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9453,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9454,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9455,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9456,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9457,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9458,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9459,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9460,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9461,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9462,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9463,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9464,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9465,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9466,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9467,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9468,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9469,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9470,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9471,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9472,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9473,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9474,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9475,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9476,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9477,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9478,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9479,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9480,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9481,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9482,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9483,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9484,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9485,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9486,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9487,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9488,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9489,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9490,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9491,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9492,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9493,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9494,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9495,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9496,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9497,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9498,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9499,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9500,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9501,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9502,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9503,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9504,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9505,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9506,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9507,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9508,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9509,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9510,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9511,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9512,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9513,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9514,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9515,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9516,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9517,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9518,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9519,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9520,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9521,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9522,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9523,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9524,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9525,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9526,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9527,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9528,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9529,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9530,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9531,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9532,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9533,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9534,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9535,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9536,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9537,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9538,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9539,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9540,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9541,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9542,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9543,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9544,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9545,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9546,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9547,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9548,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9549,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9550,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9551,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9552,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9553,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9554,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9555,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9556,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9557,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9558,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9559,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9560,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9561,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9562,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9563,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9564,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9565,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9566,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9567,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9568,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9569,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9570,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9571,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9572,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9573,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9574,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9575,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9576,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9577,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9578,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9579,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9580,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9581,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9582,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9583,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9584,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9585,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9586,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9587,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9588,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9589,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9590,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9591,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9592,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9593,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9594,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9595,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9596,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9597,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9598,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9599,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9600,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9601,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9602,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9603,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9604,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9605,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9606,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9607,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9608,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9609,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9610,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9611,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9612,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9613,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9614,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9615,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9616,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9617,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9618,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9619,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9620,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9621,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9622,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9623,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9624,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9625,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9626,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9627,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9628,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9629,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9630,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9631,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9632,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9633,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9634,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9635,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9636,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9637,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9638,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9639,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9640,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9641,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9642,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9643,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9644,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9645,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9646,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9647,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9648,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9649,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9650,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9651,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9652,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9653,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9654,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9655,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9656,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9657,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9658,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9659,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9660,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9661,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9662,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9663,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9664,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9665,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9666,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9667,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9668,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9669,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9670,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9671,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9672,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9673,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9674,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9675,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9676,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9677,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9678,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9679,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9680,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9681,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9682,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9683,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9684,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9685,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9686,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9687,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9688,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9689,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9690,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9691,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9692,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9693,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9694,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9695,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9696,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9697,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9698,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9699,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9700,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9701,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9702,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9703,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9704,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9705,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9706,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9707,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9708,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9709,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9710,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9711,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9712,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9713,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9714,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9715,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9716,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9717,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9718,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9719,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9720,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9721,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9722,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9723,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9724,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9725,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9726,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9727,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9728,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9729,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9730,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9731,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9732,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9733,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9734,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9735,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9736,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9737,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9738,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9739,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9740,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9741,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9742,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9743,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9744,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9745,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9746,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9747,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9748,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9749,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9750,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9751,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9752,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9753,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9754,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9755,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9756,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9757,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9758,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9759,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9760,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9761,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9762,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9763,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9764,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9765,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9766,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9767,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9768,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9769,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9770,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9771,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9772,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9773,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9774,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9775,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9776,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9777,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9778,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9779,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9780,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9781,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9782,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9783,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9784,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9785,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9786,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9787,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9788,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9789,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9790,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9791,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9792,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9793,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9794,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9795,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9796,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9797,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9798,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9799,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9800,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9801,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9802,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9803,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9804,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9805,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9806,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9807,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9808,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9809,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9810,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9811,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9812,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9813,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9814,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9815,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9816,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9817,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9818,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9819,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9820,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9821,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9822,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9823,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9824,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9825,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9826,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9827,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9828,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9829,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9830,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9831,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9832,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9833,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9834,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9835,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9836,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9837,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9838,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9839,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9840,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9841,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9842,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9843,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9844,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9845,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9846,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9847,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9848,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9849,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9850,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9851,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9852,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9853,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9854,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9855,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9856,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9857,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9858,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9859,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9860,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9861,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9862,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9863,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9864,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9865,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9866,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9867,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9868,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9869,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9870,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9871,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9872,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9873,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9874,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9875,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9876,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9877,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9878,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9879,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9880,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9881,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9882,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9883,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9884,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9885,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9886,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9887,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9888,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9889,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9890,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9891,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9892,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9893,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9894,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9895,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9896,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9897,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9898,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9899,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9900,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9901,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9902,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9903,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9904,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9905,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9906,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9907,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9908,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9909,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9910,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9911,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9912,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9913,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9914,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9915,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9916,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9917,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9918,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9919,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9920,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9921,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9922,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9923,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9924,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9925,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9926,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9927,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9928,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9929,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9930,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9931,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9932,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9933,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9934,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9935,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9936,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9937,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9938,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9939,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9940,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9941,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9942,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9943,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9944,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9945,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9946,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9947,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9948,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9949,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9950,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9951,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9952,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9953,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9954,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9955,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9956,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9957,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9958,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9959,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9960,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9961,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9962,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9963,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9964,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9965,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9966,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9967,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9968,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9969,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9970,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9971,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9972,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9973,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9974,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9975,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9976,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9977,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9978,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9979,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9980,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9981,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9982,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9983,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9984,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9985,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9986,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9987,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9988,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9989,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9990,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9991,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9992,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9993,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9994,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9995,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9996,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9997,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9998,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0
9999,,,,,,,,,,,,,,,,,,,,,,,,,0,0,0,0,0,0,0,0,0,0,0,0

==> figures/overthrows.csv <==
size	chao	cp	efraimidis	systematic
0	0	0	0	0
1	0	0	0	0
2	0	0	0	0
3	0	0	0	0
4	0	0	0	0
5	0.600188	0.5970855	0.642436	0.533122
6	0.199715	0.214661	0.1919205	0.209509
7	0.245632	0.2344385	0.258282	0.313091
8	0.173706	0.172538	0.1812065	0.18408
9	0.156167	0.153079	0.165641	0.1880845
10	0.1397945	0.1346375	0.1484765	0.174006
11	0.123708	0.118932	0.131993	0.143307
12	0.11207	0.107076	0.1197215	0.1330065
13	0.1028645	0.098364	0.1098045	0.1216655
14	0.0948875	0.090265	0.1018265	0.1107055
15	0.0882955	0.0833495	0.094531	0.102034
16	0.08221	0.0775045	0.0880415	0.0943045
17	0.076903	0.0722055	0.0832245	0.088142
18	0.072278	0.0682685	0.0778545	0.082706
19	0.0685845	0.063709	0.074044	0.0772525
20	0.0649435	0.0607865	0.0698455	0.0727205
21	0.062101	0.0572245	0.0667445	0.0689885
22	0.058899	0.0546615	0.0635755	0.0656885
23	0.0561555	0.0520325	0.0608225	0.062
24	0.0540465	0.05002	0.058045	0.0595255
25	0.05171	0.0475975	0.0556405	0.0566875
26	0.049541	0.0455835	0.0535155	0.054272
27	0.0476465	0.0437465	0.051426	0.051962
28	0.046034	0.042765	0.049752	0.050022
29	0.044116	0.0405935	0.0478895	0.0480445
30	0.042626	0.0392655	0.0462795	0.046022
31	0.041341	0.0375845	0.044966	0.044516
32	0.040016	0.0366285	0.043693	0.04317
33	0.038901	0.03542	0.0423055	0.0418215
34	0.0378845	0.0346365	0.040961	0.040457
35	0.036579	0.0333115	0.039648	0.0391415
36	0.0355045	0.0326915	0.038588	0.037852
37	0.034578	0.031295	0.037577	0.0367105
38	0.0337175	0.0305045	0.0369	0.035597
39	0.032988	0.029659	0.035802	0.0346425
40	0.032038	0.029151	0.0346835	0.0336425
41	0.031181	0.0282435	0.0338515	0.032763
42	0.0305455	0.027688	0.033178	0.0320125
43	0.0297995	0.0269135	0.032499	0.031298
44	0.0290605	0.0261235	0.031756	0.030544
45	0.0285925	0.025666	0.0311205	0.0299575
46	0.027816	0.025064	0.0304705	0.0289465
47	0.027428	0.0245695	0.029468	0.028279
48	0.0265895	0.023996	0.0288075	0.02759
49	0.026237	0.0232485	0.0282925	0.0271285
50	0.0257355	0.023027	0.0279255	0.026551
51	0.025146	0.0226485	0.027435	0.0260255
52	0.024802	0.021872	0.0268915	0.0255115
53	0.0242895	0.0217015	0.026415	0.0250515
54	0.0235615	0.0209845	0.025716	0.0244525
55	0.0231365	0.020701	0.0252055	0.0242855
56	0.022818	0.020315	0.024849	0.023549
57	0.0224215	0.020121	0.0247025	0.023193
58	0.0219355	0.0196875	0.0239795	0.022745
59	0.021766	0.019353	0.0237465	0.022469
60	0.021383	0.019117	0.0233285	0.0219565
61	0.0209585	0.01865	0.022922	0.021543
62	0.0208155	0.018543	0.022712	0.0213665
63	0.020373	0.0182965	0.022167	0.0208205
64	0.0199495	0.017611	0.0219205	0.020499
65	0.0197765	0.0176195	0.0214205	0.0203695
66	0.019487	0.0173175	0.021371	0.0197685
67	0.019251	0.016974	0.0207845	0.019616
68	0.0188235	0.0167295	0.0205805	0.0192525
69	0.018622	0.016482	0.0201865	0.0189655
70	0.018533	0.016211	0.019829	0.0186495
71	0.0180235	0.0159415	0.019805	0.0184875
72	0.0178435	0.015598	0.0194495	0.0180745
73	0.017561	0.0157005	0.019098	0.018004
74	0.017659	0.015313	0.018757	0.0175855
75	0.017035	0.0151065	0.0188015	0.0174175
76	0.017077	0.014874	0.0183945	0.017184
77	0.016704	0.0146835	0.018181	0.0168935
78	0.016607	0.014599	0.0180175	0.016694
79	0.0162925	0.0143825	0.01762	0.0165865
80	0.016087	0.014014	0.017398	0.0163275
81	0.0159065	0.013868	0.0172095	0.0160345
82	0.015646	0.0137315	0.017257	0.015738
83	0.0154535	0.0134985	0.0168485	0.015808
84	0.015411	0.013537	0.016729	0.0154575
85	0.015063	0.013315	0.0165865	0.015216
86	0.0151025	0.013119	0.01632	0.0149615
87	0.014922	0.0128975	0.0162925	0.015013
88	0.0146605	0.012773	0.015953	0.014596
89	0.0144105	0.012651	0.015716	0.01458
90	0.014396	0.012534	0.015632	0.014288
91	0.014185	0.0122845	0.0155365	0.014309
92	0.014056	0.012233	0.0151105	0.0141825
93	0.0139605	0.012096	0.015086	0.01389
94	0.013877	0.011954	0.0147485	0.0139805
95	0.013525	0.0118325	0.01476	0.0137255
96	0.013498	0.0117265	0.014673	0.013514
97	0.013322	0.011548	0.0144935	0.01343
98	0.0131755	0.0113765	0.014401	0.0132105
99	0.013003	0.011408	0.014283	0.0130415
100	0.0129215	0.011204	0.014107	0.0130035
101	0.012711	0.011178	0.0138995	0.012861
102	0.01266	0.010992	0.0136095	0.012689
103	0.012601	0.011016	0.0136365	0.0125695
104	0.01242	0.010627	0.013677	0.0123255
105	0.012263	0.010622	0.0134425	0.012388
106	0.012063	0.0105345	0.0132365	0.012257
107	0.012048	0.0105785	0.013059	0.0121625
108	0.011981	0.010426	0.013037	0.011905
109	0.0118935	0.010276	0.0129875	0.0119555
110	0.0117445	0.0100445	0.012675	0.0115805
111	0.0115005	0.0102175	0.0126865	0.0116625
112	0.011542	0.01005	0.012523	0.011595
113	0.011417	0.009926	0.012534	0.0114535
114	0.0113085	0.009911	0.0123795	0.0113435
115	0.0112125	0.0097085	0.0122365	0.011013
116	0.011119	0.009779	0.011987	0.011276
117	0.010969	0.0096445	0.0121885	0.011014
118	0.011003	0.0095445	0.011922	0.0108705
119	0.010782	0.0094375	0.011973	0.0107605
120	0.010757	0.00931	0.011774	0.010769
121	0.0106315	0.0092405	0.0116445	0.0106275
122	0.010622	0.0091355	0.01165	0.010505
123	0.010457	0.0092705	0.0115425	0.0104685
124	0.010389	0.0090335	0.011375	0.0103845
125	0.010368	0.009114	0.0113585	0.010301
126	0.010255	0.009027	0.01144	0.0102315
127	0.010153	0.008869	0.011113	0.0101755
128	0.01006	0.0087665	0.011052	0.009995
129	0.010027	0.008653	0.0108425	0.009962
130	0.009884	0.008571	0.010909	0.0097935
131	0.009876	0.008525	0.0108125	0.0099675
132	0.0097645	0.008472	0.010592	0.0096855
133	0.0097095	0.008467	0.0106465	0.0096385
134	0.009603	0.008258	0.0105915	0.009515
135	0.009606	0.0083315	0.0104135	0.009424
136	0.0095075	0.008177	0.010324	0.0095895
137	0.009431	0.008069	0.0102055	0.009405
138	0.009196	0.008236	0.010265	0.0092705
139	0.0091875	0.008008	0.0101445	0.009154
140	0.009242	0.0080685	0.010172	0.00921
141	0.009142	0.0079025	0.009974	0.00912
142	0.0090355	0.007803	0.009902	0.0091525
143	0.0090685	0.0077575	0.009901	0.008981
144	0.008929	0.0078155	0.009798	0.0089485
145	0.009012	0.0076675	0.009709	0.008873
146	0.0087025	0.0076115	0.0096195	0.0088745
147	0.0088775	0.0075855	0.0096925	0.008746
148	0.0087375	0.00753	0.009616	0.008618
149	0.0086075	0.0075115	0.009473	0.008722
150	0.008611	0.0074355	0.009412	0.00862
151	0.0086	0.0073145	0.00939	0.0085635
152	0.0084775	0.0073435	0.009369	0.008432
153	0.008541	0.007257	0.009248	0.0083865
154	0.0083715	0.007361	0.009142	0.0082915
155	0.0082855	0.0071525	0.009091	0.008279
156	0.0083535	0.0070645	0.0090845	0.008162
157	0.0081485	0.007104	0.0090445	0.0081865
158	0.008169	0.0070205	0.0088805	0.0081995
159	0.008204	0.0069695	0.00897	0.0079535
160	0.0081605	0.0070495	0.0088525	0.0080725
161	0.008032	0.0068835	0.0088105	0.007982
162	0.008003	0.006785	0.0087345	0.0078105
163	0.007903	0.0069275	0.0087085	0.007768
164	0.0079665	0.006778	0.008638	0.007735
165	0.00788	0.006718	0.008617	0.0078225
166	0.0078355	0.0068305	0.008513	0.007766
167	0.0078675	0.006618	0.008487	0.007735
168	0.007787	0.0066195	0.0084885	0.0076315
169	0.007677	0.006543	0.0083595	0.0075865
170	0.007647	0.006549	0.00823	0.0076405
171	0.007762	0.0065305	0.0082375	0.007456
172	0.0075985	0.0065155	0.0082155	0.0074305
173	0.007372	0.0063815	0.00818	0.007485
174	0.007597	0.006466	0.008181	0.007314
175	0.0074025	0.006352	0.0080385	0.007367
176	0.0073735	0.0063275	0.00806	0.0073125
177	0.0072925	0.0062715	0.0079845	0.0071845
178	0.0072665	0.0061515	0.00796	0.0071185
179	0.0072455	0.0062185	0.0078855	0.007116
180	0.0073	0.006148	0.0077625	0.007049
181	0.0071305	0.0061945	0.0079455	0.007134
182	0.007226	0.0061535	0.0076625	0.0070345
183	0.0071065	0.0060795	0.007847	0.006999
184	0.007014	0.006021	0.00765	0.0069095
185	0.0070145	0.0060235	0.0076585	0.00689
186	0.007055	0.005997	0.0075745	0.0069335
187	0.0069765	0.0059745	0.0075575	0.0067485
188	0.006846	0.005884	0.0075545	0.0068955
189	0.006848	0.0059405	0.0075	0.0068065
190	0.006804	0.005852	0.0074215	0.006727
191	0.00673	0.0057595	0.0075425	0.006673
192	0.006771	0.0057865	0.007423	0.0067055
193	0.006702	0.0057655	0.007301	0.0066895
194	0.0067075	0.005753	0.007277	0.006543
195	0.0066965	0.00565	0.007303	0.0065665
196	0.006702	0.005628	0.007304	0.0065515
197	0.0065825	0.0056625	0.007292	0.006482
198	0.0064985	0.0054945	0.007272	0.0064325
199	0.006577	0.0055255	0.007206	0.0064975
200	0.0065155	0.0054685	0.0071675	0.0063605
201	0.0064245	0.005603	0.0071125	0.0064545
202	0.006419	0.005415	0.00705	0.0064495
203	0.0063745	0.0054455	0.0069965	0.0063455
204	0.006415	0.0053615	0.00692	0.006254
205	0.0063815	0.0054315	0.006906	0.0063105
206	0.0062135	0.0053545	0.007006	0.0062275
207	0.00625	0.0053595	0.0068625	0.006244
208	0.0062395	0.0053505	0.006854	0.0061985
209	0.0061465	0.0053475	0.006839	0.0060455
210	0.006091	0.0052465	0.006748	0.006131
211	0.0061805	0.0051975	0.006722	0.0060955
212	0.0061445	0.005266	0.0067525	0.006068
213	0.0060775	0.005129	0.0067095	0.005953
214	0.0060885	0.0051535	0.006653	0.006029
215	0.006054	0.0052905	0.006619	0.0059325
216	0.0059455	0.005208	0.006616	0.005981
217	0.006086	0.005151	0.00653	0.0058745
218	0.0059105	0.005039	0.0066805	0.0059175
219	0.005875	0.0051135	0.0065195	0.005877
220	0.0059235	0.0050495	0.006431	0.0057465
221	0.0058765	0.0050275	0.006442	0.0058445
222	0.0058245	0.004998	0.0064015	0.0057605
223	0.005808	0.004923	0.006444	0.005829
224	0.0057955	0.004994	0.0063455	0.005714
225	0.005752	0.0048125	0.00637	0.0057105
226	0.005849	0.004922	0.006291	0.005698
227	0.005729	0.00486	0.0062865	0.005674
228	0.0057525	0.004904	0.006217	0.005571
229	0.0056915	0.0047315	0.0062665	0.0055775
230	0.0057355	0.0047805	0.006184	0.0055285
231	0.005684	0.0048495	0.0061935	0.005577
232	0.005577	0.004774	0.0061725	0.0055075
233	0.00546	0.004774	0.0060355	0.005428
234	0.0055795	0.0047505	0.0061705	0.0054725
235	0.005571	0.004641	0.006048	0.005451
236	0.0054235	0.0047265	0.006036	0.005415
237	0.0054505	0.004698	0.005904	0.0053265
238	0.005508	0.004612	0.005882	0.0053725
239	0.005391	0.0046765	0.005924	0.0053515
240	0.0054245	0.0046055	0.0059795	0.005343
241	0.005452	0.004527	0.005941	0.005332
242	0.005389	0.00457	0.005887	0.005351
243	0.005422	0.004542	0.0058575	0.0052465
244	0.005336	0.004503	0.005775	0.005243
245	0.005369	0.0045305	0.0059105	0.005243
246	0.0053525	0.004455	0.005808	0.005238
247	0.0052115	0.004528	0.0058175	0.0051885
248	0.0052	0.0044405	0.0058245	0.0052465
249	0.0052275	0.004422	0.0056185	0.005074
250	0.0051845	0.004397	0.0056545	0.005158
251	0.005257	0.0043575	0.0057315	0.0050565
252	0.0051655	0.004374	0.0055955	0.0050035
253	0.0052115	0.004467	0.00562	0.00502
254	0.0051975	0.004362	0.0055535	0.004963
255	0.0050815	0.0043265	0.0056005	0.004972
256	0.0050725	0.004359	0.0055325	0.0050225
257	0.0050495	0.004325	0.005651	0.004996
258	0.005103	0.004177	0.005503	0.004958
259	0.0051275	0.0042165	0.005507	0.0049625
260	0.004921	0.00429	0.005581	0.004905
261	0.0049095	0.004164	0.0054215	0.004891
262	0.0049965	0.004201	0.005416	0.0049715
263	0.0049735	0.004207	0.0054625	0.0048085
264	0.0048295	0.0042605	0.0053505	0.0048005
265	0.0049215	0.0042175	0.005388	0.00482
266	0.0049815	0.0041555	0.005471	0.004858
267	0.004848	0.0042005	0.0053085	0.0047
268	0.0048435	0.0040225	0.005313	0.004811
269	0.004798	0.0040465	0.0053385	0.004704
270	0.0048245	0.004073	0.0052715	0.0046975
271	0.004804	0.004085	0.0053325	0.0047275
272	0.0047905	0.00407	0.005165	0.0046405
273	0.0048015	0.004064	0.0051945	0.0046835
274	0.0046895	0.0040385	0.0051925	0.0046285
275	0.004676	0.0040395	0.005214	0.0046615
276	0.0047835	0.003983	0.00518	0.004693
277	0.004699	0.003912	0.005154	0.004672
278	0.004667	0.0039375	0.005094	0.0045775
279	0.004741	0.003916	0.0051995	0.0046555
280	0.0046875	0.003903	0.005073	0.0044885
281	0.0046275	0.003928	0.0050895	0.004593
282	0.0046755	0.003863	0.005095	0.0044945
283	0.0047095	0.0038685	0.00513	0.0046025
284	0.0045855	0.003868	0.0050365	0.0045105
285	0.004622	0.0038435	0.0050445	0.004459
286	0.0045605	0.003807	0.004956	0.004365
287	0.004501	0.003843	0.004918	0.004462
288	0.0045465	0.0038455	0.0050165	0.0044295
289	0.0045255	0.0038555	0.00497	0.0043725
290	0.0044845	0.0038285	0.0048235	0.004418
291	0.0044635	0.0038055	0.004875	0.004372
292	0.0044725	0.0037985	0.004867	0.0044275
293	0.0045835	0.00378	0.004798	0.0043105
294	0.0044485	0.003683	0.0048265	0.0043085
295	0.004438	0.003746	0.0048585	0.0043165
296	0.0044105	0.003673	0.0048695	0.0043925
297	0.004492	0.0036965	0.0048085	0.00428
298	0.0044075	0.003621	0.0047635	0.0042695
299	0.004435	0.0035945	0.004684	0.0043125
300	0.004407	0.0036405	0.0047335	0.004294
301	0.004377	0.003687	0.004733	0.004248
302	0.0043235	0.0035995	0.0047815	0.00427
303	0.004373	0.003685	0.0047655	0.004227
304	0.00432	0.003646	0.0047315	0.004109
305	0.0043335	0.0036345	0.004685	0.0041145
306	0.004341	0.0035355	0.00468	0.0041605
307	0.004209	0.003632	0.004693	0.0040935
308	0.004283	0.003578	0.0046775	0.0040805
309	0.004209	0.0036005	0.004578	0.004171
310	0.004212	0.0035485	0.0046395	0.004094
311	0.0041985	0.003584	0.004685	0.0041015
312	0.004176	0.003538	0.004595	0.0040605
313	0.004164	0.0034385	0.004511	0.004155
314	0.0042135	0.003485	0.004567	0.0041
315	0.0041475	0.0034555	0.004582	0.0041465
316	0.0041625	0.003508	0.004563	0.0041255
317	0.004149	0.0033865	0.004432	0.0041005
318	0.004114	0.003443	0.0045235	0.0040615
319	0.0041325	0.003461	0.004441	0.0039605
320	0.004073	0.003425	0.0044765	0.003969
321	0.0041245	0.0033415	0.004521	0.003931
322	0.0040205	0.003425	0.004368	0.0039775
323	0.004043	0.0033295	0.0044415	0.003999
324	0.004119	0.0033865	0.004416	0.0038875
325	0.0040515	0.003412	0.004396	0.0040375
326	0.0039745	0.00339	0.0043455	0.0038415
327	0.003922	0.0033665	0.004424	0.003851
328	0.0040035	0.0033155	0.00442	0.0038605
329	0.003972	0.0033105	0.004358	0.0038635
330	0.003964	0.0033585	0.0043085	0.0039035
331	0.003889	0.003306	0.004347	0.003871
332	0.0039145	0.00339	0.004345	0.003821
333	0.0039155	0.0032365	0.0042855	0.003798
334	0.0039055	0.003208	0.00423	0.003899
335	0.0039195	0.0033065	0.004333	0.003797
336	0.003877	0.0031825	0.004296	0.003831
337	0.0039335	0.0033165	0.0042585	0.0038255
338	0.003869	0.0032505	0.00426	0.003812
339	0.003879	0.0031565	0.004219	0.0037955
340	0.0039235	0.0032535	0.0042125	0.0037225
341	0.003785	0.0032285	0.0041915	0.0036945
342	0.0038085	0.0032065	0.0042385	0.003715
343	0.003866	0.0031835	0.004156	0.003692
344	0.0038865	0.0032135	0.004174	0.003706
345	0.00377	0.0032015	0.0041745	0.0036665
346	0.0038195	0.003245	0.004124	0.0037045
347	0.00379	0.003227	0.004087	0.003706
348	0.003904	0.003192	0.0040575	0.0036435
349	0.0037615	0.0031405	0.004171	0.003615
350	0.0037095	0.0032185	0.004135	0.00357
351	0.0038105	0.0031645	0.0040555	0.0035925
352	0.003651	0.003143	0.0040375	0.003624
353	0.00374	0.003056	0.0041565	0.0035745
354	0.003672	0.0031035	0.0039975	0.003505
355	0.003675	0.003045	0.0040715	0.003597
356	0.003724	0.0030995	0.0040655	0.0035435
357	0.0036735	0.003048	0.004011	0.003563
358	0.0036545	0.003051	0.0040075	0.003548
359	0.003666	0.0031215	0.004002	0.0035125
360	0.0037065	0.003071	0.0039955	0.003457
361	0.0035855	0.003047	0.004039	0.0035175
362	0.0036525	0.0030045	0.003983	0.0036205
363	0.003639	0.0030055	0.00399	0.0034915
364	0.003636	0.0030765	0.0038915	0.003553
365	0.0035145	0.00303	0.003968	0.0034935
366	0.0036005	0.0030265	0.003901	0.003423
367	0.0036035	0.0029365	0.003844	0.0034885
368	0.003561	0.0030175	0.0039015	0.003412
369	0.0035685	0.0030065	0.0039085	0.003425
370	0.003546	0.0029895	0.0039615	0.003529
371	0.003483	0.002913	0.003909	0.0033835
372	0.003512	0.0029455	0.003797	0.0033995
373	0.003539	0.0029065	0.003797	0.0032985
374	0.003468	0.0029495	0.0038385	0.003442
375	0.0035085	0.0029615	0.003868	0.0033415
376	0.003494	0.002918	0.0038185	0.0033985
377	0.0035195	0.002904	0.0037715	0.0033115
378	0.003543	0.002964	0.00379	0.003373
379	0.003396	0.002914	0.0037355	0.003258
380	0.003441	0.002882	0.0038875	0.003374
381	0.0034015	0.0028875	0.003771	0.0033345
382	0.003425	0.002851	0.0037105	0.0033375
383	0.0033895	0.0028745	0.00368	0.003353
384	0.0034295	0.0029335	0.0037635	0.003368
385	0.003375	0.002828	0.0037275	0.0032595
386	0.00335	0.002837	0.0036945	0.003325
387	0.003459	0.0028505	0.0036715	0.0033595
388	0.0033865	0.0029115	0.0036875	0.003209
389	0.0033495	0.0028035	0.0037155	0.0032495
390	0.0033435	0.002853	0.003661	0.003255
391	0.0033715	0.002825	0.0037225	0.0032995
392	0.0033795	0.0027715	0.003734	0.0032585
393	0.0032745	0.002835	0.0036575	0.003222
394	0.003387	0.0027485	0.0036145	0.003196
395	0.003303	0.0027645	0.0036235	0.003312
396	0.003308	0.002851	0.0036205	0.0031875
397	0.003279	0.002776	0.0036165	0.0031255
398	0.0032845	0.0027545	0.003635	0.003197
399	0.0032395	0.002761	0.0035935	0.003151
400	0.0033195	0.0027845	0.003605	0.003185
401	0.0032445	0.0027075	0.003709	0.0031895
402	0.003248	0.002794	0.003538	0.0031725
403	0.003316	0.002683	0.003565	0.0031315
404	0.0031955	0.0026975	0.003526	0.0031265
405	0.0033065	0.0026455	0.0035295	0.003103
406	0.00324	0.002685	0.00347	0.0030925
407	0.0031805	0.0027235	0.0035065	0.003131
408	0.0032135	0.002666	0.0034655	0.003112
409	0.0032435	0.0027435	0.0035845	0.003073
410	0.003152	0.0026675	0.0035405	0.0030715
411	0.00319	0.0026825	0.003449	0.003061
412	0.003214	0.0026475	0.00347	0.003152
413	0.0031005	0.002585	0.0034645	0.0031185
414	0.00322	0.002623	0.003474	0.0030915
415	0.003223	0.002592	0.0035505	0.0030475
416	0.003149	0.0026385	0.0034405	0.003039
417	0.0031505	0.0026515	0.003417	0.002984
418	0.003166	0.002631	0.003444	0.0030235
419	0.0031395	0.002664	0.00343	0.0030725
420	0.0030985	0.002633	0.003315	0.0030745
421	0.0030625	0.002611	0.0033425	0.003026
422	0.003173	0.002559	0.003411	0.0029975
423	0.003155	0.0026445	0.0033855	0.002991
424	0.00317	0.0026165	0.0034055	0.0029965
425	0.0030535	0.002544	0.003354	0.0030185
426	0.003115	0.002618	0.003364	0.0030895
427	0.0030785	0.0026215	0.003417	0.0030225
428	0.0030955	0.0025795	0.0033785	0.003011
429	0.003024	0.0025465	0.00336	0.0029445
430	0.0030015	0.0025245	0.003411	0.002953
431	0.003098	0.0025745	0.003287	0.002978
432	0.0030585	0.0025425	0.0032995	0.002975
433	0.003061	0.002558	0.0033315	0.0029695
434	0.0030525	0.002508	0.003317	0.002931
435	0.003049	0.002546	0.0033485	0.002875
436	0.003	0.0025445	0.00327	0.00289
437	0.0029455	0.0025095	0.003372	0.0028855
438	0.003004	0.002503	0.003249	0.0029085
439	0.003011	0.0024605	0.0032525	0.002913
440	0.0029665	0.0024845	0.0032265	0.002891
441	0.003006	0.002515	0.0031745	0.0028695
442	0.0029435	0.0024755	0.003254	0.002883
443	0.0029835	0.00244	0.0033045	0.002906
444	0.0029695	0.0024865	0.0032065	0.002865
445	0.0030365	0.0024195	0.0032175	0.00287
446	0.00302	0.002453	0.0031955	0.002799
447	0.0029555	0.002543	0.0031755	0.0028385
448	0.0029155	0.0024525	0.0031875	0.0027595
449	0.0028995	0.002451	0.003192	0.0027955
450	0.002931	0.002442	0.003224	0.002865
451	0.0029125	0.00244	0.0031375	0.002825
452	0.0029275	0.0023555	0.003217	0.002882
453	0.0028855	0.0024265	0.0031825	0.002778
454	0.002897	0.0024185	0.0031345	0.002777
455	0.0028875	0.0023815	0.003167	0.002725
456	0.0028605	0.0023715	0.003142	0.0028055
457	0.0028585	0.0024115	0.0031335	0.002764
458	0.002813	0.002359	0.0031905	0.0027905
459	0.002839	0.002356	0.003131	0.0027695
460	0.0028465	0.00246	0.0030625	0.0028025
461	0.0028605	0.0023675	0.0030955	0.002765
462	0.0028035	0.002312	0.0031045	0.0027425
463	0.0028055	0.002381	0.003134	0.0027605
464	0.002849	0.00233	0.0031535	0.0027555
465	0.002783	0.0023265	0.003091	0.002706
466	0.0027775	0.0023115	0.00309	0.002659
467	0.0028445	0.0024015	0.0030725	0.002774
468	0.0028165	0.0023595	0.0030015	0.002657
469	0.002821	0.002305	0.003057	0.002669
470	0.0028255	0.002362	0.0030895	0.0026645
471	0.002714	0.002298	0.0030335	0.0027365
472	0.0027835	0.0023065	0.0030685	0.0026825
473	0.0027655	0.0023185	0.002977	0.0026495
474	0.0027405	0.00236	0.003073	0.002653
475	0.002774	0.002292	0.0030975	0.002693
476	0.002807	0.0023005	0.003057	0.0026755
477	0.002749	0.002268	0.0030175	0.0026195
478	0.0027665	0.0022605	0.0030515	0.002691
479	0.0028035	0.0022905	0.002978	0.0026635
480	0.0027425	0.002315	0.0029695	0.002643
481	0.002753	0.002255	0.002995	0.0026425
482	0.002823	0.0022785	0.002986	0.002618
483	0.002697	0.0023155	0.002966	0.0026255
484	0.0027015	0.0022105	0.0029665	0.0026065
485	0.0027815	0.002265	0.0029475	0.0026215
486	0.0027205	0.002296	0.002951	0.0025915
487	0.0026835	0.0022335	0.0029785	0.0025745
488	0.0027155	0.002292	0.0029815	0.0026395
489	0.002697	0.0022755	0.002944	0.0025835
490	0.0026835	0.002284	0.002916	0.0026
491	0.002707	0.0022365	0.0029445	0.002575
492	0.0026975	0.0021805	0.0029225	0.0025545
493	0.002702	0.002195	0.0030055	0.0026285
494	0.002639	0.002219	0.002902	0.0025845
495	0.002617	0.0021685	0.002938	0.002596
496	0.0026435	0.0022095	0.002975	0.002562
497	0.002657	0.002175	0.002853	0.0026355
498	0.002738	0.0021845	0.0029115	0.0025435
499	0.0026485	0.0021555	0.002938	0.0025605
500	0.0026485	0.0021675	0.0028635	0.002532
501	0.0026375	0.0021715	0.002896	0.0025505
502	0.0026245	0.002237	0.0028665	0.002509
503	0.0025855	0.0021155	0.0029095	0.002583
504	0.0025925	0.002144	0.0028475	0.002469
505	0.002575	0.002186	0.0028495	0.002489
506	0.0025935	0.002184	0.002847	0.002539
507	0.00265	0.0021925	0.0027605	0.0025605
508	0.002587	0.002154	0.002874	0.0025275
509	0.0025615	0.0021515	0.002768	0.002529
510	0.0026165	0.0021605	0.002798	0.002444
511	0.002564	0.0020805	0.0028305	0.00249
512	0.0026035	0.002129	0.0027695	0.00247
513	0.002617	0.0020865	0.0028515	0.0024885
514	0.002579	0.002147	0.0027915	0.0024075
515	0.002512	0.002148	0.0027365	0.0023945
516	0.0025575	0.0020725	0.0028315	0.002448
517	0.0024725	0.002062	0.0027555	0.0024305
518	0.002569	0.002083	0.0028245	0.0024215
519	0.0025275	0.002095	0.0028145	0.0024315
520	0.0025595	0.0020675	0.002744	0.002454
521	0.002523	0.002049	0.002781	0.00246
522	0.0025115	0.0021065	0.002834	0.002404
523	0.002528	0.0020885	0.00274	0.0024465
524	0.0025825	0.0020925	0.002766	0.0023865
525	0.0025195	0.00214	0.002771	0.002438
526	0.0024585	0.002109	0.0027375	0.0023925
527	0.0025115	0.002072	0.0027155	0.0024155
528	0.0024345	0.0020575	0.0027085	0.002381
529	0.002526	0.002055	0.00278	0.00241
530	0.0024445	0.0020295	0.0027915	0.002368
531	0.0024735	0.0020395	0.0027525	0.0023395
532	0.002487	0.002009	0.0026725	0.002418
533	0.002477	0.002089	0.0026775	0.0023625
534	0.0025135	0.0020695	0.002673	0.0024285
535	0.002457	0.002022	0.0026775	0.002374
536	0.002503	0.001991	0.002694	0.002319
537	0.00246	0.0020365	0.0026735	0.002375
538	0.0024785	0.002017	0.0026925	0.0023215
539	0.002473	0.0020345	0.002636	0.0023935
540	0.002487	0.001975	0.00264	0.002354
541	0.0023615	0.0020325	0.002686	0.002302
542	0.0023795	0.0020335	0.0026365	0.0023125
543	0.0024855	0.0020585	0.002634	0.0024025
544	0.002402	0.0020085	0.0026675	0.002338
545	0.002459	0.0019715	0.0026435	0.002323
546	0.002384	0.001966	0.0026665	0.0023195
547	0.002355	0.0019645	0.0026175	0.0023655
548	0.0024075	0.0019835	0.0025965	0.0023315
549	0.002375	0.0020275	0.0026505	0.002323
550	0.00241	0.00191	0.002626	0.002303
551	0.002397	0.001948	0.002674	0.002343
552	0.002341	0.001947	0.0026765	0.002324
553	0.002356	0.0020055	0.002644	0.0023245
554	0.002429	0.0019075	0.002578	0.0022865
555	0.002362	0.0019395	0.002604	0.0022615
556	0.002407	0.0020025	0.0025855	0.002234
557	0.002422	0.00196	0.002595	0.0022655
558	0.002313	0.0019595	0.002507	0.002206
559	0.0024055	0.0019495	0.002558	0.002219
560	0.00233	0.0019125	0.00254	0.0022495
561	0.0023415	0.001965	0.002572	0.002286
562	0.0023825	0.0019205	0.0026055	0.0022745
563	0.002336	0.001944	0.0025325	0.002217
564	0.0023465	0.001924	0.002536	0.002238
565	0.0023015	0.001889	0.002609	0.0022615
566	0.0023575	0.001936	0.002554	0.0022725
567	0.0023495	0.001873	0.002552	0.0022045
568	0.002382	0.001871	0.002447	0.002237
569	0.002328	0.001908	0.0025355	0.002202
570	0.0023855	0.001933	0.0025235	0.0022175
571	0.0022495	0.0019355	0.002533	0.0023005
572	0.0023185	0.001943	0.0025305	0.0022105
573	0.0023155	0.001915	0.00251	0.0021885
574	0.0023245	0.001943	0.0025425	0.002207
575	0.002375	0.001941	0.0025445	0.0022285
576	0.0023485	0.001909	0.002515	0.0021805
577	0.0022265	0.0018845	0.0024935	0.0022465
578	0.0023025	0.0018655	0.0025335	0.002156
579	0.0023085	0.001876	0.0025255	0.002212
580	0.0023085	0.0018985	0.0024275	0.0021305
581	0.002282	0.001865	0.002503	0.0021685
582	0.0022805	0.0018875	0.0024305	0.002138
583	0.002241	0.0019185	0.0025095	0.0022335
584	0.002219	0.001852	0.0024185	0.0022
585	0.002233	0.0018395	0.0024545	0.0020845
586	0.002272	0.001873	0.0024435	0.0021465
587	0.0022185	0.001838	0.00246	0.002166
588	0.002217	0.001907	0.0024565	0.002123
589	0.0022365	0.001887	0.0024625	0.0020935
590	0.0021695	0.001842	0.002411	0.002139
591	0.0021915	0.001904	0.00234	0.0021265
592	0.002245	0.0018355	0.0023835	0.0021595
593	0.002213	0.001861	0.00244	0.0021205
594	0.0022015	0.001841	0.0024135	0.002079
595	0.0021735	0.001838	0.0024325	0.002096
596	0.002215	0.0017615	0.0024485	0.00213
597	0.0021895	0.001803	0.002456	0.0021335
598	0.0021785	0.001835	0.0024045	0.0021365
599	0.002258	0.0018085	0.0023955	0.002112
600	0.0022085	0.00182	0.0023865	0.002124
601	0.0021625	0.0017755	0.002441	0.002133
602	0.0021925	0.0018055	0.0023965	0.002121
603	0.0022065	0.001821	0.0023705	0.0020595
604	0.0021685	0.001787	0.002385	0.0020765
605	0.0022065	0.0018265	0.0023795	0.002111
606	0.0021525	0.001761	0.0023425	0.0020675
607	0.0021475	0.001816	0.0023465	0.002106
608	0.0021675	0.001782	0.0023555	0.002084
609	0.0021835	0.0017595	0.002383	0.0021245
610	0.00218	0.0017865	0.002371	0.0020255
611	0.002148	0.0017935	0.002352	0.0020665
612	0.002163	0.001795	0.0023505	0.002093
613	0.0021755	0.001776	0.002402	0.00201
614	0.0021455	0.0017775	0.0023205	0.002038
615	0.00214	0.001767	0.0023085	0.002074
616	0.002169	0.001757	0.002381	0.002119
617	0.0021815	0.0017595	0.002358	0.002065
618	0.002182	0.001714	0.002293	0.0020605
619	0.0021015	0.001758	0.002316	0.002062
620	0.0021575	0.001776	0.00236	0.002117
621	0.002177	0.001734	0.0022955	0.002011
622	0.0020655	0.0017275	0.00233	0.0020475
623	0.0021105	0.0017825	0.0023295	0.0020905
624	0.0021345	0.001814	0.00229	0.0020145
625	0.0021575	0.0017225	0.0022795	0.002021
626	0.00216	0.001681	0.0023425	0.002015
627	0.0021095	0.001759	0.002275	0.002026
628	0.002063	0.0017745	0.0023025	0.0020135
629	0.002162	0.001699	0.0023235	0.0020285
630	0.0020765	0.001677	0.002337	0.0019805
631	0.0021325	0.001705	0.00229	0.0020085
632	0.002147	0.0017	0.0023195	0.0019935
633	0.0021055	0.001753	0.0022865	0.0020285
634	0.002113	0.001728	0.002254	0.0019875
635	0.002067	0.0017325	0.002279	0.002021
636	0.0020755	0.001767	0.002243	0.00195
637	0.0020855	0.001699	0.0023195	0.0019905
638	0.0020295	0.0017535	0.002222	0.001986
639	0.0020775	0.001735	0.002269	0.002016
640	0.002055	0.001686	0.0022905	0.001983
641	0.0021195	0.0016835	0.002251	0.001961
642	0.002066	0.00169	0.0022365	0.001983
643	0.002041	0.001641	0.002265	0.0019715
644	0.002066	0.001676	0.0022655	0.0019295
645	0.0020345	0.0017155	0.002219	0.001979
646	0.0020275	0.001724	0.002252	0.0019525
647	0.0020285	0.001658	0.002274	0.0019525
648	0.00204	0.001726	0.002216	0.001967
649	0.002049	0.0016865	0.0021785	0.001949
650	0.002002	0.0017175	0.0021805	0.001985
651	0.00204	0.0017305	0.0022335	0.001911
652	0.00198	0.0016405	0.002214	0.0019255
653	0.0020015	0.001647	0.0022185	0.0019925
654	0.002017	0.001654	0.002199	0.00199
655	0.0020165	0.001691	0.002191	0.0019085
656	0.001985	0.001612	0.002255	0.001941
657	0.001986	0.001645	0.0022235	0.001918
658	0.002106	0.0016205	0.002188	0.001935
659	0.00197	0.001644	0.002173	0.001883
660	0.0020375	0.001645	0.0021995	0.00195
661	0.002008	0.001667	0.0022225	0.001909
662	0.002006	0.001632	0.0022175	0.001888
663	0.0019845	0.001636	0.002185	0.001926
664	0.001988	0.0015805	0.002195	0.001906
665	0.002021	0.001625	0.0021935	0.0019135
666	0.001951	0.0016495	0.0021645	0.0019165
667	0.0019585	0.001638	0.002164	0.0019415
668	0.001957	0.001609	0.002183	0.001917
669	0.001977	0.0016205	0.00218	0.0018895
670	0.001992	0.00165	0.0022375	0.0018875
671	0.0019255	0.0015995	0.002165	0.0018835
672	0.0019655	0.001617	0.002129	0.0019225
673	0.0019605	0.0016	0.0021185	0.0018705
674	0.002	0.001633	0.0021405	0.001953
675	0.0019525	0.0015715	0.0021575	0.0018755
676	0.001964	0.0016505	0.002138	0.0018155
677	0.001971	0.001623	0.002109	0.0019025
678	0.001947	0.001596	0.002169	0.0018425
679	0.001889	0.001617	0.0020825	0.001822
680	0.0019375	0.00157	0.002106	0.0018445
681	0.001965	0.0015775	0.002115	0.0018315
682	0.0019155	0.0016385	0.002182	0.0018875
683	0.0019035	0.001571	0.0020745	0.001919
684	0.0019595	0.001582	0.0020875	0.0018795
685	0.0019325	0.0015815	0.002083	0.001857
686	0.001988	0.001571	0.0021065	0.001822
687	0.001907	0.0015905	0.00219	0.001889
688	0.001913	0.0015905	0.0020835	0.001857
689	0.0019465	0.00158	0.0020805	0.001882
690	0.0018705	0.0015285	0.0020605	0.0018325
691	0.001923	0.001556	0.002103	0.001775
692	0.0018915	0.0016185	0.002068	0.0018135
693	0.001943	0.0015745	0.0020525	0.0018475
694	0.001904	0.001587	0.0021315	0.0017915
695	0.001862	0.0015745	0.002067	0.001799
696	0.0019175	0.001584	0.0020345	0.001843
697	0.00184	0.0015315	0.0020965	0.0018095
698	0.001835	0.0015775	0.0020855	0.0017925
699	0.0018965	0.0015835	0.0020845	0.001808
700	0.0018585	0.0015305	0.002066	0.0017935
701	0.0019385	0.0015805	0.0020255	0.0017945
702	0.0018845	0.0015285	0.002079	0.001824
703	0.0019115	0.0015715	0.0020265	0.0018195
704	0.0018485	0.001567	0.0020825	0.0018385
705	0.001881	0.0015	0.0020195	0.0018085
706	0.0018755	0.0014995	0.00202	0.00183
707	0.001842	0.001542	0.0020025	0.001813
708	0.001848	0.001515	0.0020835	0.00179
709	0.0018795	0.001522	0.002074	0.0018095
710	0.001877	0.001549	0.0020425	0.00179
711	0.0018775	0.001527	0.002035	0.0018085
712	0.001836	0.0015225	0.002077	0.001811
713	0.001852	0.001501	0.0020535	0.001816
714	0.0018395	0.0015105	0.0020275	0.0018115
715	0.0018795	0.0015395	0.0020395	0.0017555
716	0.0018065	0.0015005	0.0020155	0.001742
717	0.0018025	0.0015305	0.0019735	0.001758
718	0.0017825	0.0015005	0.001975	0.001826
719	0.001853	0.001538	0.0019995	0.0017655
720	0.0018295	0.001543	0.001983	0.001727
721	0.001791	0.001542	0.002015	0.001757
722	0.0018275	0.001563	0.001967	0.001757
723	0.0018265	0.001497	0.0020335	0.001746
724	0.001782	0.001492	0.001999	0.0017365
725	0.001771	0.0015265	0.0020085	0.0017545
726	0.0018035	0.0014885	0.0020015	0.0017535
727	0.001762	0.001526	0.0019775	0.001782
728	0.0018495	0.0015	0.002026	0.001749
729	0.001809	0.001453	0.001951	0.0017375
730	0.001779	0.0014665	0.001945	0.001774
731	0.0018055	0.0014595	0.0020295	0.0017355
732	0.001796	0.0015345	0.001979	0.001716
733	0.00179	0.0014375	0.00196	0.001784
734	0.0017295	0.0014745	0.0019675	0.0017145
735	0.001801	0.001468	0.001956	0.0017265
736	0.0017905	0.001484	0.001958	0.0017655
737	0.001827	0.0014665	0.0019775	0.0017365
738	0.00176	0.001499	0.0019275	0.001731
739	0.001789	0.001453	0.001946	0.0016905
740	0.0017605	0.001503	0.001943	0.0017155
741	0.0017745	0.0014785	0.0019785	0.0016665
742	0.001783	0.0014815	0.0019295	0.001715
743	0.00178	0.0014495	0.0019505	0.001702
744	0.0018475	0.001477	0.0019355	0.001737
745	0.0017045	0.001457	0.0019365	0.0017145
746	0.001781	0.001448	0.0019365	0.001749
747	0.001726	0.00148	0.001957	0.00175
748	0.001774	0.0014875	0.0019185	0.0017285
749	0.0017435	0.001422	0.0019365	0.0017375
750	0.0017905	0.0014435	0.001935	0.001666
751	0.0017815	0.0014245	0.0019205	0.001695
752	0.001737	0.001479	0.00192	0.001734
753	0.0017185	0.001469	0.0018695	0.0017165
754	0.00175	0.0014635	0.001976	0.001661
755	0.0017195	0.0014755	0.001971	0.001663
756	0.0017505	0.001438	0.0019265	0.001713
757	0.001783	0.0014525	0.0019465	0.0016625
758	0.0017825	0.0014265	0.0018655	0.0016795
759	0.0016795	0.0014265	0.001933	0.00171
760	0.001727	0.0014105	0.0018925	0.001734
761	0.001754	0.001457	0.0019165	0.0016475
762	0.001723	0.00143	0.0019145	0.0017125
763	0.0017295	0.0013665	0.0019385	0.0016005
764	0.001714	0.0014515	0.001887	0.0016585
765	0.0017125	0.001432	0.001853	0.0016625
766	0.0016895	0.0014115	0.0018825	0.001656
767	0.0017465	0.0014015	0.001843	0.001672
768	0.0016965	0.0014275	0.0018265	0.001654
769	0.001704	0.0014095	0.001882	0.001674
770	0.0016765	0.0014205	0.0019175	0.001632
771	0.0017185	0.0014345	0.0018915	0.001637
772	0.001697	0.001414	0.0018635	0.0016135
773	0.0016905	0.0014055	0.0018905	0.0016285
774	0.0017055	0.0014695	0.001871	0.001682
775	0.0017	0.001441	0.001877	0.0016345
776	0.001715	0.0013885	0.001814	0.0016745
777	0.0016585	0.001363	0.0019065	0.0016535
778	0.001692	0.0013675	0.0018775	0.001626
779	0.0016965	0.001402	0.0018835	0.0016405
780	0.001718	0.001411	0.001928	0.001661
781	0.001671	0.0014275	0.0018355	0.0015805
782	0.001646	0.0014135	0.001839	0.0016465
783	0.0016635	0.0013755	0.001796	0.001616
784	0.001711	0.0013905	0.001821	0.0016205
785	0.001722	0.001406	0.0018485	0.001606
786	0.001626	0.0013915	0.0018545	0.0016255
787	0.0016995	0.0014275	0.0018495	0.0016615
788	0.0016685	0.0013665	0.001862	0.00164
789	0.001631	0.0014075	0.0018875	0.001641
790	0.001652	0.001426	0.001797	0.001597
791	0.0016265	0.001386	0.001907	0.001593
792	0.001633	0.0013835	0.0018345	0.00162
793	0.001631	0.0014	0.0018365	0.0016175
794	0.001599	0.0013805	0.001803	0.001614
795	0.001602	0.001364	0.001843	0.0016145
796	0.001659	0.0013705	0.001774	0.0015925
797	0.001639	0.0013775	0.0018165	0.0015575
798	0.001605	0.001384	0.001851	0.00162
799	0.0016335	0.001373	0.001809	0.001648
800	0.0016465	0.0013835	0.0018295	0.001589
801	0.001646	0.00141	0.0018095	0.001578
802	0.001631	0.0013405	0.0018195	0.001564
803	0.0016855	0.001325	0.0018665	0.0016265
804	0.001618	0.0013365	0.0018145	0.0016105
805	0.0016465	0.0013505	0.001804	0.001559
806	0.001633	0.0013405	0.001829	0.0015845
807	0.001682	0.0013305	0.0018025	0.0016105
808	0.0016675	0.001346	0.001779	0.001601
809	0.001581	0.001321	0.0018175	0.0015255
810	0.0016365	0.0013505	0.001741	0.0015675
811	0.001693	0.001394	0.001783	0.0015675
812	0.00162	0.001353	0.001831	0.0015645
813	0.001613	0.001385	0.001762	0.001511
814	0.0016	0.0012875	0.001795	0.0015435
815	0.001624	0.001351	0.001785	0.001554
816	0.0016075	0.001339	0.001743	0.001578
817	0.0016285	0.001333	0.001772	0.001524
818	0.0015585	0.0013355	0.001781	0.0015895
819	0.0016435	0.0013255	0.0017535	0.001587
820	0.001625	0.001339	0.001762	0.001597
821	0.001612	0.0012985	0.0017635	0.001568
822	0.0016045	0.001321	0.001797	0.001527
823	0.0016085	0.0013255	0.001779	0.001573
824	0.00165	0.0013145	0.001737	0.0015235
825	0.0016095	0.0013315	0.001814	0.001542
826	0.001613	0.001307	0.0017275	0.0015345
827	0.001601	0.001307	0.0017285	0.001532
828	0.0016365	0.0012945	0.001748	0.001493
829	0.001563	0.001341	0.0017565	0.0015085
830	0.001588	0.0012955	0.0017035	0.0016115
831	0.00159	0.0013215	0.0017825	0.0014945
832	0.001603	0.0012485	0.001745	0.0014855
833	0.0015615	0.001351	0.001764	0.001471
834	0.0015455	0.0013125	0.0017655	0.001587
835	0.0015595	0.001312	0.0017065	0.0014755
836	0.0015975	0.001292	0.0017955	0.0015425
837	0.0015465	0.0013365	0.001756	0.0014915
838	0.0016015	0.0012685	0.0017285	0.001498
839	0.0015535	0.0013025	0.00173	0.001523
840	0.001577	0.0012585	0.0016995	0.0014745
841	0.001592	0.001273	0.0017195	0.001532
842	0.0015965	0.0012755	0.001745	0.001535
843	0.0015825	0.0012635	0.001721	0.0015025
844	0.0015665	0.001313	0.0017405	0.0014685
845	0.0015075	0.001293	0.0017105	0.00155
846	0.0015585	0.001312	0.001719	0.0014785
847	0.0015275	0.0012565	0.001764	0.001484
848	0.001547	0.001278	0.001753	0.0015315
849	0.001566	0.0012845	0.001655	0.0015045
850	0.0015405	0.0012675	0.001737	0.0014975
851	0.001474	0.001268	0.001748	0.001545
852	0.001569	0.0012495	0.001717	0.0014965
853	0.0015055	0.0012665	0.001691	0.001482
854	0.001518	0.0012155	0.001684	0.001482
855	0.001556	0.0012825	0.0017095	0.001459
856	0.001583	0.0012905	0.0017125	0.001501
857	0.0015315	0.0012595	0.0016675	0.001474
858	0.001538	0.001282	0.0016635	0.0014935
859	0.00154	0.0012955	0.001667	0.0015105
860	0.001524	0.0013005	0.00166	0.0014905
861	0.001524	0.0012335	0.0017	0.0014675
862	0.0015335	0.0012245	0.00167	0.0014605
863	0.0015135	0.0012025	0.00169	0.001497
864	0.0015475	0.00122	0.0016575	0.001448
865	0.001511	0.001233	0.0016795	0.0014835
866	0.001536	0.0012665	0.001697	0.0015235
867	0.0016315	0.0012745	0.0016855	0.0014795
868	0.001471	0.0012675	0.001654	0.0014695
869	0.0015175	0.0012715	0.0016875	0.001424
870	0.001508	0.0012365	0.0016695	0.0014225
871	0.001509	0.0012545	0.0016805	0.0014715
872	0.00148	0.001248	0.0016715	0.0014865
873	0.0015275	0.0012385	0.0017045	0.0014295
874	0.0014825	0.001248	0.001645	0.0014515
875	0.001518	0.00127	0.001697	0.0014965
876	0.0015375	0.0012355	0.0016805	0.0014605
877	0.001555	0.001236	0.001628	0.001462
878	0.0015195	0.001278	0.0016685	0.0014165
879	0.0014915	0.0012725	0.0016585	0.00147
880	0.001483	0.001289	0.001699	0.0014405
881	0.001453	0.0012595	0.001612	0.001448
882	0.001487	0.001227	0.0016515	0.001464
883	0.001457	0.001253	0.001653	0.001422
884	0.0015275	0.0012525	0.0016905	0.001477
885	0.001498	0.001248	0.0016545	0.0014085
886	0.00152	0.001222	0.001659	0.0014655
887	0.001517	0.001213	0.001638	0.0014505
888	0.0014615	0.0012	0.0015805	0.0014405
889	0.0015105	0.0012485	0.0016095	0.001404
890	0.0015205	0.0012605	0.0016325	0.001494
891	0.001493	0.0012335	0.0016235	0.001457
892	0.001453	0.001245	0.0016895	0.0014315
893	0.001478	0.001208	0.0016955	0.001451
894	0.0014605	0.0011795	0.0016495	0.0014565
895	0.001485	0.001236	0.001672	0.0013755
896	0.001442	0.00124	0.001602	0.0014235
897	0.001496	0.001223	0.0015935	0.0014375
898	0.0014455	0.001194	0.0016205	0.001425
899	0.001469	0.0012	0.0015555	0.001429
900	0.0014035	0.0012705	0.001647	0.0013855
901	0.0014485	0.0012085	0.001632	0.0014305
902	0.0014235	0.00118	0.0016195	0.0014015
903	0.001485	0.001225	0.0015775	0.0014075
904	0.0014245	0.0011895	0.001594	0.001416
905	0.0014505	0.0012425	0.001583	0.001441
906	0.0014235	0.0012255	0.001592	0.001416
907	0.0014735	0.001213	0.0016115	0.001418
908	0.001465	0.001191	0.001559	0.001404
909	0.001442	0.001198	0.001584	0.0013765
910	0.0015	0.0012495	0.0015405	0.001385
911	0.0014805	0.0012255	0.001562	0.0013775
912	0.0014595	0.0012275	0.001605	0.001383
913	0.0014265	0.001174	0.0015485	0.001349
914	0.0014695	0.001227	0.0015525	0.0013905
915	0.0014505	0.0012095	0.001602	0.001373
916	0.0013915	0.0011555	0.0015885	0.0014085
917	0.001405	0.0011885	0.0015575	0.0014035
918	0.0014915	0.001199	0.001616	0.0013855
919	0.0014705	0.0012055	0.0015535	0.00137
920	0.001418	0.001191	0.001584	0.0013695
921	0.001495	0.001148	0.001573	0.001378
922	0.001414	0.001235	0.0015645	0.001428
923	0.0014625	0.0011765	0.00152	0.0014095
924	0.0014265	0.001148	0.001606	0.001384
925	0.001453	0.0011835	0.001543	0.0013615
926	0.0014395	0.0011475	0.001564	0.001338
927	0.0014325	0.0011925	0.001572	0.001357
928	0.001431	0.001163	0.0015355	0.0014045
929	0.0014335	0.001204	0.001559	0.0013815
930	0.0014215	0.001157	0.0015865	0.0013135
931	0.00142	0.001215	0.00156	0.001326
932	0.0013955	0.0011665	0.0015475	0.0013885
933	0.001414	0.0012	0.001547	0.0013765
934	0.001438	0.001133	0.0015375	0.001375
935	0.001414	0.0011495	0.0015235	0.0013765
936	0.001396	0.0011905	0.0015595	0.001329
937	0.001373	0.0011515	0.001516	0.00133
938	0.0014165	0.001168	0.001583	0.0014175
939	0.001423	0.0011755	0.00154	0.001382
940	0.001396	0.001177	0.001559	0.00139
941	0.0013895	0.0011465	0.00158	0.001307
942	0.001397	0.00113	0.0015825	0.0013935
943	0.0014255	0.001136	0.001561	0.0013705
944	0.001376	0.001171	0.0015425	0.0013415
945	0.001411	0.001153	0.001545	0.00136
946	0.0013955	0.001176	0.0015435	0.0013495
947	0.0014125	0.001141	0.0014895	0.0013415
948	0.001414	0.0010745	0.001522	0.0013035
949	0.0014265	0.001139	0.001569	0.001363
950	0.00142	0.0011255	0.0014815	0.0013545
951	0.001444	0.001148	0.0014995	0.0013455
952	0.0014145	0.0011305	0.0015205	0.001327
953	0.001341	0.001186	0.0015555	0.001316
954	0.001375	0.001125	0.0015465	0.0013455
955	0.001357	0.0010905	0.0015565	0.001223
956	0.0013535	0.001147	0.0015235	0.001352
957	0.001387	0.0011675	0.001518	0.0012815
958	0.001376	0.001168	0.001461	0.001296
959	0.0014305	0.001138	0.001493	0.0012875
960	0.0013285	0.001108	0.001496	0.001359
961	0.001334	0.00112	0.001498	0.0013205
962	0.001344	0.00115	0.001557	0.001262
963	0.001363	0.0011165	0.0014905	0.00137
964	0.001316	0.0011285	0.001522	0.001309
965	0.0013815	0.001134	0.0015645	0.0012935
966	0.001348	0.00112	0.001491	0.001354
967	0.0013805	0.001155	0.001494	0.0013135
968	0.0013605	0.001128	0.0015185	0.001327
969	0.0013205	0.0011325	0.0014915	0.001314
970	0.0014045	0.001109	0.001514	0.0012995
971	0.0013605	0.0011355	0.001493	0.0012565
972	0.001373	0.0011075	0.001447	0.0013155
973	0.001373	0.0010535	0.001531	0.0012745
974	0.0013435	0.001111	0.001497	0.0013035
975	0.0013465	0.0011645	0.0014745	0.001302
976	0.0013455	0.0010975	0.0014965	0.001321
977	0.0013575	0.001086	0.0014835	0.0012835
978	0.001333	0.0011395	0.00154	0.001319
979	0.00131	0.001133	0.0014995	0.0012805
980	0.0013205	0.001158	0.001444	0.00133
981	0.001377	0.0011075	0.001439	0.0013615
982	0.001338	0.001112	0.001465	0.001316
983	0.0013405	0.001106	0.001468	0.0012815
984	0.001315	0.001091	0.001468	0.001316
985	0.001353	0.001107	0.00152	0.0013305
986	0.001358	0.0011135	0.001459	0.00128
987	0.001336	0.001138	0.001472	0.0012615
988	0.001333	0.001106	0.0014705	0.001293
989	0.0013425	0.001092	0.0014265	0.0013
990	0.0013705	0.0011085	0.001445	0.0012975
991	0.0012915	0.001101	0.0014665	0.001299
992	0.0013615	0.0010995	0.0013915	0.001294
993	0.001322	0.001128	0.001478	0.001261
994	0.001323	0.001135	0.001476	0.0012455
995	0.001326	0.0010935	0.0015035	0.001295
996	0.001313	0.0010875	0.001481	0.001241
997	0.0013515	0.001063	0.0014465	0.001242
998	0.0013185	0.001093	0.001389	0.0012605
999	0.001324	0.001108	0.0014395	0.0012745
1000	0.0013135	0.0010695	0.001408	0.0012785

